Frequency-Dependent F-Number Increases the Contrast and the Spatial Resolution in Fast Pulse-Echo Ultrasound Imaging

Fixed $F$-numbers reduce grating lobe artifacts in fast pulse-echo ultrasound imaging. Such $F$-numbers result in dynamic receive subapertures whose widths vary with the focal position. These subapertures, however, ignore useful low-frequency components in the excluded radio frequency (RF) signals and, thus, reduce the lateral resolution. Here, we propose a frequency-dependent $F$-number to simultaneously suppress grating lobe artifacts and maintain the lateral resolution. This $F$-number, at high frequencies, reduces the receive subaperture to remove spatially undersampled components of the RF signals and suppress grating lobes. The $F$-number, at low frequencies, enlarges the receive subaperture to use the components of all RF signals and maintain the lateral resolution. Experiments validated the proposed $F$-number and demonstrated improvements in the contrast and the widths of wire targets of up to 3.2 % and 12.8 %, respectively.

==> theory/figures/profile_apo_boxcar_N_elements_25_width_over_pitch_91.80.dat <==
x p
-1025.03 -50.77
-1024.77 -58.74
-1024.52 -56.01
-1024.27 -63.57
-1024.02 -54.07
-1023.77 -65.36
-1023.52 -51.08
-1023.27 -58.34
-1023.02 -54.99
-1022.77 -75.13
-1022.52 -53.62
-1022.27 -68.10
-1022.02 -52.94
-1021.77 -58.89
-1021.52 -56.59
-1021.27 -59.23
-1021.02 -56.01
-1020.77 -57.00
-1020.52 -52.54
-1020.27 -62.13
-1020.02 -56.26
-1019.77 -65.47
-1019.52 -55.52
-1019.27 -62.74
-1019.02 -55.33
-1018.77 -58.07
-1018.52 -58.05
-1018.27 -62.61
-1018.02 -60.71
-1017.77 -69.67
-1017.52 -56.88
-1017.27 -56.92
-1017.02 -59.55
-1016.77 -76.71
-1016.52 -59.18
-1016.27 -59.75
-1016.02 -58.19
-1015.77 -75.83
-1015.52 -60.28
-1015.27 -58.16
-1015.02 -55.88
-1014.77 -69.51
-1014.52 -53.54
-1014.27 -58.82
-1014.02 -64.02
-1013.77 -61.12
-1013.52 -59.23
-1013.27 -68.26
-1013.02 -61.25
-1012.77 -66.48
-1012.52 -71.21
-1012.27 -57.64
-1012.02 -59.31
-1011.76 -61.70
-1011.51 -58.99
-1011.26 -62.16
-1011.01 -60.96
-1010.76 -54.82
-1010.51 -53.09
-1010.26 -63.30
-1010.01 -54.25
-1009.76 -63.24
-1009.51 -56.48
-1009.26 -57.92
-1009.01 -51.24
-1008.76 -68.27
-1008.51 -53.45
-1008.26 -85.60
-1008.01 -53.73
-1007.76 -56.56
-1007.51 -50.76
-1007.26 -61.07
-1007.01 -57.03
-1006.76 -84.15
-1006.51 -55.71
-1006.26 -72.17
-1006.01 -54.73
-1005.76 -60.03
-1005.51 -56.89
-1005.26 -58.51
-1005.01 -50.73
-1004.76 -75.22
-1004.51 -51.19
-1004.26 -58.96
-1004.01 -53.42
-1003.76 -61.53
-1003.51 -54.07
-1003.26 -57.53
-1003.01 -55.73
-1002.76 -59.28
-1002.51 -60.37
-1002.26 -59.79
-1002.01 -56.69
-1001.76 -65.81
-1001.51 -54.92
-1001.26 -62.61
-1001.01 -56.63
-1000.76 -59.35
-1000.51 -61.66
-1000.26 -58.69
-1000.01 -53.87
-999.76 -60.78
-999.51 -62.80
-999.26 -59.84
-999.01 -56.59
-998.76 -70.10
-998.50 -54.05
-998.25 -62.85
-998.00 -57.47
-997.75 -67.44
-997.50 -55.19
-997.25 -65.17
-997.00 -55.71
-996.75 -57.95
-996.50 -63.02
-996.25 -63.13
-996.00 -59.21
-995.75 -55.79
-995.50 -55.14
-995.25 -63.66
-995.00 -62.76
-994.75 -62.35
-994.50 -56.53
-994.25 -59.82
-994.00 -54.11
-993.75 -60.71
-993.50 -70.96
-993.25 -66.68
-993.00 -61.06
-992.75 -63.08
-992.50 -55.58
-992.25 -70.93
-992.00 -59.63
-991.75 -56.46
-991.50 -53.84
-991.25 -62.44
-991.00 -56.30
-990.75 -62.88
-990.50 -65.25
-990.25 -57.75
-990.00 -58.41
-989.75 -67.57
-989.50 -64.62
-989.25 -57.95
-989.00 -62.75
-988.75 -52.30
-988.50 -51.04
-988.25 -60.96
-988.00 -51.72
-987.75 -64.33
-987.50 -52.28
-987.25 -64.17
-987.00 -50.14
-986.75 -60.17
-986.50 -55.67
-986.25 -63.97
-986.00 -58.02
-985.75 -61.49
-985.50 -52.53
-985.24 -71.37
-984.99 -55.08
-984.74 -63.98
-984.49 -51.30
-984.24 -63.20
-983.99 -48.94
-983.74 -52.55
-983.49 -57.07
-983.24 -66.94
-982.99 -52.67
-982.74 -54.72
-982.49 -57.91
-982.24 -55.90
-981.99 -65.79
-981.74 -58.03
-981.49 -55.75
-981.24 -57.74
-980.99 -57.85
-980.74 -64.30
-980.49 -61.18
-980.24 -62.64
-979.99 -54.76
-979.74 -73.05
-979.49 -57.91
-979.24 -62.53
-978.99 -56.39
-978.74 -63.44
-978.49 -54.59
-978.24 -59.31
-977.99 -56.28
-977.74 -68.97
-977.49 -57.52
-977.24 -74.43
-976.99 -54.98
-976.74 -60.04
-976.49 -70.08
-976.24 -57.26
-975.99 -55.60
-975.74 -60.84
-975.49 -51.78
-975.24 -63.39
-974.99 -57.96
-974.74 -65.83
-974.49 -53.16
-974.24 -60.99
-973.99 -54.91
-973.74 -56.81
-973.49 -66.53
-973.24 -56.00
-972.99 -54.40
-972.74 -75.88
-972.49 -54.62
-972.24 -61.97
-971.98 -63.61
-971.73 -62.06
-971.48 -53.01
-971.23 -57.70
-970.98 -61.36
-970.73 -67.86
-970.48 -62.53
-970.23 -54.38
-969.98 -54.24
-969.73 -69.32
-969.48 -58.23
-969.23 -58.56
-968.98 -61.45
-968.73 -52.36
-968.48 -49.34
-968.23 -63.83
-967.98 -52.90
-967.73 -65.58
-967.48 -51.92
-967.23 -63.17
-966.98 -49.83
-966.73 -58.33
-966.48 -52.09
-966.23 -59.43
-965.98 -53.59
-965.73 -66.47
-965.48 -51.02
-965.23 -54.83
-964.98 -54.37
-964.73 -56.25
-964.48 -59.59
-964.23 -63.15
-963.98 -56.67
-963.73 -64.62
-963.48 -55.54
-963.23 -57.07
-962.98 -56.73
-962.73 -62.49
-962.48 -53.36
-962.23 -55.17
-961.98 -60.95
-961.73 -54.57
-961.48 -61.54
-961.23 -74.85
-960.98 -64.08
-960.73 -60.34
-960.48 -58.87
-960.23 -63.55
-959.98 -55.25
-959.73 -54.41
-959.48 -58.76
-959.23 -59.55
-958.98 -63.90
-958.72 -55.02
-958.47 -55.39
-958.22 -59.97
-957.97 -55.10
-957.72 -71.42
-957.47 -68.08
-957.22 -56.63
-956.97 -53.71
-956.72 -67.77
-956.47 -56.53
-956.22 -65.37
-955.97 -54.22
-955.72 -74.29
-955.47 -55.65
-955.22 -62.97
-954.97 -61.29
-954.72 -58.02
-954.47 -57.25
-954.22 -61.16
-953.97 -59.65
-953.72 -58.74
-953.47 -56.96
-953.22 -55.93
-952.97 -50.78
-952.72 -63.25
-952.47 -55.57
-952.22 -63.18
-951.97 -55.77
-951.72 -60.87
-951.47 -50.88
-951.22 -60.66
-950.97 -53.96
-950.72 -64.23
-950.47 -53.90
-950.22 -55.90
-949.97 -54.09
-949.72 -55.10
-949.47 -56.56
-949.22 -58.77
-948.97 -55.53
-948.72 -76.11
-948.47 -55.82
-948.22 -62.08
-947.97 -60.30
-947.72 -59.55
-947.47 -54.40
-947.22 -62.11
-946.97 -52.77
-946.72 -60.70
-946.47 -54.46
-946.22 -63.10
-945.97 -54.15
-945.72 -65.23
-945.46 -57.62
-945.21 -83.30
-944.96 -58.62
-944.71 -61.73
-944.46 -54.27
-944.21 -58.09
-943.96 -51.65
-943.71 -65.53
-943.46 -54.79
-943.21 -64.28
-942.96 -55.98
-942.71 -71.79
-942.46 -53.32
-942.21 -59.54
-941.96 -56.65
-941.71 -73.22
-941.46 -53.36
-941.21 -59.35
-940.96 -54.27
-940.71 -54.54
-940.46 -59.52
-940.21 -57.49
-939.96 -70.12
-939.71 -59.16
-939.46 -65.37
-939.21 -74.19
-938.96 -66.95
-938.71 -65.07
-938.46 -67.72
-938.21 -58.59
-937.96 -74.36
-937.71 -56.91
-937.46 -62.05
-937.21 -57.18
-936.96 -60.37
-936.71 -57.88
-936.46 -61.05
-936.21 -55.39
-935.96 -56.76
-935.71 -57.21
-935.46 -58.36
-935.21 -53.18
-934.96 -52.16
-934.71 -57.01
-934.46 -50.95
-934.21 -57.41
-933.96 -51.88
-933.71 -60.48
-933.46 -52.51
-933.21 -64.16
-932.96 -51.60
-932.71 -55.22
-932.46 -51.74
-932.20 -63.22
-931.95 -50.24
-931.70 -70.61
-931.45 -49.90
-931.20 -55.61
-930.95 -53.33
-930.70 -59.31
-930.45 -56.24
-930.20 -66.62
-929.95 -54.47
-929.70 -60.75
-929.45 -60.69
-929.20 -63.59
-928.95 -53.19
-928.70 -54.44
-928.45 -52.08
-928.20 -53.95
-927.95 -56.65
-927.70 -61.71
-927.45 -53.77
-927.20 -58.17
-926.95 -53.71
-926.70 -56.49
-926.45 -54.75
-926.20 -57.85
-925.95 -50.16
-925.70 -53.54
-925.45 -49.67
-925.20 -56.00
-924.95 -51.87
-924.70 -65.04
-924.45 -50.35
-924.20 -56.43
-923.95 -55.85
-923.70 -59.90
-923.45 -54.34
-923.20 -71.56
-922.95 -52.39
-922.70 -58.88
-922.45 -57.28
-922.20 -64.30
-921.95 -54.12
-921.70 -58.36
-921.45 -56.81
-921.20 -58.85
-920.95 -65.03
-920.70 -63.81
-920.45 -57.27
-920.20 -59.83
-919.95 -52.17
-919.70 -62.68
-919.45 -57.83
-919.20 -66.50
-918.94 -57.64
-918.69 -63.73
-918.44 -58.44
-918.19 -57.46
-917.94 -63.22
-917.69 -54.12
-917.44 -53.31
-917.19 -56.85
-916.94 -52.46
-916.69 -55.57
-916.44 -51.97
-916.19 -58.41
-915.94 -48.97
-915.69 -58.48
-915.44 -54.95
-915.19 -62.65
-914.94 -57.00
-914.69 -75.87
-914.44 -54.96
-914.19 -61.46
-913.94 -59.11
-913.69 -59.26
-913.44 -54.42
-913.19 -56.11
-912.94 -50.93
-912.69 -67.71
-912.44 -54.11
-912.19 -56.06
-911.94 -50.09
-911.69 -67.90
-911.44 -48.94
-911.19 -59.27
-910.94 -54.21
-910.69 -65.61
-910.44 -49.72
-910.19 -57.47
-909.94 -48.52
-909.69 -51.66
-909.44 -57.92
-909.19 -61.76
-908.94 -50.79
-908.69 -58.16
-908.44 -52.04
-908.19 -53.21
-907.94 -60.81
-907.69 -64.35
-907.44 -51.68
-907.19 -52.75
-906.94 -60.55
-906.69 -53.02
-906.44 -58.57
-906.19 -57.19
-905.93 -54.02
-905.68 -57.94
-905.43 -59.34
-905.18 -63.99
-904.93 -59.71
-904.68 -59.50
-904.43 -50.42
-904.18 -55.67
-903.93 -60.17
-903.68 -63.10
-903.43 -59.17
-903.18 -70.83
-902.93 -57.50
-902.68 -59.42
-902.43 -73.86
-902.18 -59.14
-901.93 -57.70
-901.68 -61.00
-901.43 -53.67
-901.18 -61.23
-900.93 -55.40
-900.68 -65.35
-900.43 -52.38
-900.18 -58.97
-899.93 -52.75
-899.68 -57.93
-899.43 -58.82
-899.18 -61.19
-898.93 -68.12
-898.68 -67.01
-898.43 -63.54
-898.18 -62.32
-897.93 -58.00
-897.68 -57.53
-897.43 -62.34
-897.18 -56.61
-896.93 -56.46
-896.68 -56.00
-896.43 -52.16
-896.18 -53.66
-895.93 -50.98
-895.68 -60.01
-895.43 -50.93
-895.18 -58.94
-894.93 -52.69
-894.68 -63.18
-894.43 -54.44
-894.18 -56.97
-893.93 -50.33
-893.68 -59.94
-893.43 -50.96
-893.18 -57.65
-892.93 -49.83
-892.67 -65.04
-892.42 -49.70
-892.17 -56.05
-891.92 -52.71
-891.67 -55.32
-891.42 -54.38
-891.17 -57.15
-890.92 -61.63
-890.67 -68.90
-890.42 -59.94
-890.17 -61.50
-889.92 -53.32
-889.67 -61.06
-889.42 -54.97
-889.17 -61.64
-888.92 -52.58
-888.67 -69.14
-888.42 -52.25
-888.17 -61.85
-887.92 -53.23
-887.67 -58.32
-887.42 -52.39
-887.17 -55.61
-886.92 -58.85
-886.67 -61.99
-886.42 -59.52
-886.17 -59.54
-885.92 -54.13
-885.67 -63.02
-885.42 -57.40
-885.17 -68.96
-884.92 -56.14
-884.67 -64.79
-884.42 -53.56
-884.17 -58.62
-883.92 -54.20
-883.67 -54.41
-883.42 -64.07
-883.17 -57.41
-882.92 -66.76
-882.67 -63.24
-882.42 -69.01
-882.17 -61.86
-881.92 -70.72
-881.67 -54.98
-881.42 -57.77
-881.17 -57.06
-880.92 -54.50
-880.67 -60.31
-880.42 -54.26
-880.17 -58.71
-879.92 -50.35
-879.67 -58.08
-879.41 -54.17
-879.16 -58.38
-878.91 -64.52
-878.66 -55.72
-878.41 -55.49
-878.16 -61.37
-877.91 -56.50
-877.66 -63.70
-877.41 -58.40
-877.16 -57.52
-876.91 -52.91
-876.66 -63.78
-876.41 -52.61
-876.16 -60.09
-875.91 -54.73
-875.66 -60.30
-875.41 -50.33
-875.16 -59.83
-874.91 -58.18
-874.66 -61.44
-874.41 -54.19
-874.16 -51.98
-873.91 -49.38
-873.66 -55.78
-873.41 -51.64
-873.16 -58.90
-872.91 -49.20
-872.66 -61.32
-872.41 -47.14
-872.16 -56.39
-871.91 -50.84
-871.66 -57.11
-871.41 -50.93
-871.16 -54.17
-870.91 -52.77
-870.66 -54.74
-870.41 -58.19
-870.16 -59.41
-869.91 -54.99
-869.66 -55.21
-869.41 -53.74
-869.16 -61.77
-868.91 -54.85
-868.66 -64.02
-868.41 -54.30
-868.16 -59.83
-867.91 -53.11
-867.66 -53.99
-867.41 -59.29
-867.16 -55.69
-866.91 -72.66
-866.66 -60.02
-866.41 -68.12
-866.15 -57.27
-865.90 -61.42
-865.65 -53.43
-865.40 -53.08
-865.15 -58.96
-864.90 -51.57
-864.65 -67.91
-864.40 -52.08
-864.15 -67.86
-863.90 -50.48
-863.65 -61.73
-863.40 -51.20
-863.15 -54.87
-862.90 -61.28
-862.65 -67.98
-862.40 -56.80
-862.15 -66.88
-861.90 -58.20
-861.65 -66.77
-861.40 -63.51
-861.15 -54.76
-860.90 -52.57
-860.65 -61.44
-860.40 -50.40
-860.15 -63.95
-859.90 -53.45
-859.65 -65.23
-859.40 -52.73
-859.15 -59.67
-858.90 -55.23
-858.65 -57.85
-858.40 -57.71
-858.15 -58.09
-857.90 -53.47
-857.65 -55.47
-857.40 -53.16
-857.15 -56.39
-856.90 -53.82
-856.65 -62.23
-856.40 -52.64
-856.15 -61.79
-855.90 -53.64
-855.65 -59.62
-855.40 -56.62
-855.15 -64.76
-854.90 -54.30
-854.65 -63.38
-854.40 -59.17
-854.15 -64.88
-853.90 -61.50
-853.65 -56.19
-853.40 -52.10
-853.15 -62.28
-852.89 -52.36
-852.64 -60.14
-852.39 -48.91
-852.14 -58.01
-851.89 -47.11
-851.64 -52.33
-851.39 -53.79
-851.14 -58.78
-850.89 -53.68
-850.64 -54.70
-850.39 -51.37
-850.14 -56.01
-849.89 -58.47
-849.64 -64.07
-849.39 -52.31
-849.14 -54.30
-848.89 -53.03
-848.64 -59.19
-848.39 -55.61
-848.14 -66.54
-847.89 -51.74
-847.64 -54.59
-847.39 -56.09
-847.14 -54.07
-846.89 -63.37
-846.64 -56.19
-846.39 -61.12
-846.14 -57.07
-845.89 -70.23
-845.64 -68.55
-845.39 -61.84
-845.14 -54.02
-844.89 -59.03
-844.64 -52.90
-844.39 -51.34
-844.14 -62.00
-843.89 -53.26
-843.64 -54.02
-843.39 -51.78
-843.14 -63.29
-842.89 -52.56
-842.64 -59.54
-842.39 -59.79
-842.14 -57.17
-841.89 -52.73
-841.64 -67.61
-841.39 -55.32
-841.14 -57.08
-840.89 -54.00
-840.64 -61.70
-840.39 -51.79
-840.14 -59.81
-839.89 -51.40
-839.63 -65.79
-839.38 -51.24
-839.13 -75.19
-838.88 -50.13
-838.63 -63.25
-838.38 -50.86
-838.13 -57.12
-837.88 -54.26
-837.63 -62.55
-837.38 -52.45
-837.13 -63.10
-836.88 -52.75
-836.63 -60.27
-836.38 -52.57
-836.13 -58.52
-835.88 -51.20
-835.63 -56.30
-835.38 -53.02
-835.13 -54.41
-834.88 -61.17
-834.63 -62.33
-834.38 -53.43
-834.13 -58.42
-833.88 -55.09
-833.63 -56.11
-833.38 -59.39
-833.13 -53.15
-832.88 -53.03
-832.63 -58.32
-832.38 -54.19
-832.13 -64.36
-831.88 -57.99
-831.63 -62.62
-831.38 -49.63
-831.13 -54.96
-830.88 -55.44
-830.63 -56.55
-830.38 -59.73
-830.13 -62.42
-829.88 -53.37
-829.63 -53.14
-829.38 -64.52
-829.13 -84.17
-828.88 -59.20
-828.63 -60.26
-828.38 -51.92
-828.13 -53.82
-827.88 -60.06
-827.63 -70.35
-827.38 -55.82
-827.13 -64.97
-826.88 -53.84
-826.63 -54.74
-826.37 -61.10
-826.12 -61.88
-825.87 -53.79
-825.62 -58.93
-825.37 -57.71
-825.12 -55.06
-824.87 -64.95
-824.62 -53.10
-824.37 -53.91
-824.12 -74.79
-823.87 -62.84
-823.62 -60.94
-823.37 -59.95
-823.12 -55.00
-822.87 -50.52
-822.62 -64.82
-822.37 -53.37
-822.12 -60.09
-821.87 -54.67
-821.62 -70.06
-821.37 -52.18
-821.12 -62.81
-820.87 -56.10
-820.62 -62.57
-820.37 -56.33
-820.12 -57.34
-819.87 -51.73
-819.62 -59.56
-819.37 -57.62
-819.12 -65.11
-818.87 -54.72
-818.62 -58.27
-818.37 -49.14
-818.12 -63.92
-817.87 -51.56
-817.62 -66.44
-817.37 -50.18
-817.12 -55.34
-816.87 -48.98
-816.62 -49.23
-816.37 -56.17
-816.12 -58.05
-815.87 -59.12
-815.62 -56.36
-815.37 -53.90
-815.12 -54.36
-814.87 -57.39
-814.62 -68.20
-814.37 -57.57
-814.12 -61.59
-813.87 -55.85
-813.62 -61.58
-813.36 -61.43
-813.11 -69.14
-812.86 -52.30
-812.61 -55.79
-812.36 -54.60
-812.11 -53.62
-811.86 -60.37
-811.61 -60.26
-811.36 -56.46
-811.11 -58.62
-810.86 -57.02
-810.61 -66.28
-810.36 -57.89
-810.11 -65.30
-809.86 -53.31
-809.61 -59.31
-809.36 -52.80
-809.11 -57.81
-808.86 -60.11
-808.61 -56.88
-808.36 -54.81
-808.11 -60.03
-807.86 -61.12
-807.61 -74.45
-807.36 -55.51
-807.11 -52.50
-806.86 -51.42
-806.61 -56.72
-806.36 -57.47
-806.11 -65.61
-805.86 -56.37
-805.61 -62.88
-805.36 -52.37
-805.11 -61.83
-804.86 -58.75
-804.61 -61.61
-804.36 -51.93
-804.11 -56.06
-803.86 -57.88
-803.61 -58.48
-803.36 -72.39
-803.11 -58.16
-802.86 -57.22
-802.61 -54.15
-802.36 -56.26
-802.11 -54.81
-801.86 -51.63
-801.61 -54.35
-801.36 -48.13
-801.11 -53.71
-800.86 -50.17
-800.61 -63.63
-800.36 -53.30
-800.10 -62.52
-799.85 -48.72
-799.60 -55.46
-799.35 -52.96
-799.10 -56.74
-798.85 -54.02
-798.60 -87.43
-798.35 -51.95
-798.10 -57.28
-797.85 -55.05
-797.60 -66.86
-797.35 -52.12
-797.10 -59.40
-796.85 -48.53
-796.60 -55.94
-796.35 -50.68
-796.10 -57.15
-795.85 -51.42
-795.60 -55.80
-795.35 -52.74
-795.10 -53.43
-794.85 -57.90
-794.60 -57.73
-794.35 -54.43
-794.10 -54.38
-793.85 -55.06
-793.60 -52.11
-793.35 -55.77
-793.10 -61.83
-792.85 -60.98
-792.60 -63.33
-792.35 -54.61
-792.10 -58.53
-791.85 -55.74
-791.60 -68.76
-791.35 -55.45
-791.10 -57.74
-790.85 -52.74
-790.60 -55.60
-790.35 -64.00
-790.10 -61.08
-789.85 -58.66
-789.60 -53.16
-789.35 -51.52
-789.10 -64.70
-788.85 -55.14
-788.60 -58.89
-788.35 -51.50
-788.10 -58.00
-787.85 -54.43
-787.60 -64.17
-787.35 -58.27
-787.10 -66.94
-786.84 -52.83
-786.59 -62.58
-786.34 -53.77
-786.09 -61.36
-785.84 -55.27
-785.59 -64.24
-785.34 -53.72
-785.09 -54.69
-784.84 -57.65
-784.59 -58.82
-784.34 -60.24
-784.09 -59.44
-783.84 -54.98
-783.59 -64.29
-783.34 -53.49
-783.09 -71.81
-782.84 -54.52
-782.59 -57.94
-782.34 -52.42
-782.09 -67.75
-781.84 -53.03
-781.59 -57.63
-781.34 -51.39
-781.09 -55.09
-780.84 -51.45
-780.59 -62.22
-780.34 -54.23
-780.09 -61.69
-779.84 -52.95
-779.59 -61.27
-779.34 -55.24
-779.09 -67.00
-778.84 -50.66
-778.59 -61.88
-778.34 -52.56
-778.09 -63.96
-777.84 -52.91
-777.59 -72.13
-777.34 -49.76
-777.09 -55.30
-776.84 -52.05
-776.59 -55.14
-776.34 -52.65
-776.09 -55.97
-775.84 -50.23
-775.59 -51.28
-775.34 -52.67
-775.09 -54.14
-774.84 -54.62
-774.59 -56.09
-774.34 -54.44
-774.09 -53.63
-773.84 -56.70
-773.58 -52.26
-773.33 -64.58
-773.08 -56.26
-772.83 -60.36
-772.58 -55.57
-772.33 -61.92
-772.08 -53.89
-771.83 -65.28
-771.58 -61.45
-771.33 -62.02
-771.08 -55.37
-770.83 -59.94
-770.58 -58.30
-770.33 -57.06
-770.08 -59.88
-769.83 -51.82
-769.58 -54.91
-769.33 -52.72
-769.08 -56.29
-768.83 -62.08
-768.58 -55.81
-768.33 -55.56
-768.08 -56.04
-767.83 -58.33
-767.58 -68.09
-767.33 -71.54
-767.08 -57.23
-766.83 -56.55
-766.58 -61.06
-766.33 -56.42
-766.08 -58.12
-765.83 -51.77
-765.58 -68.81
-765.33 -51.96
-765.08 -67.82
-764.83 -50.98
-764.58 -64.87
-764.33 -49.15
-764.08 -52.92
-763.83 -56.04
-763.58 -55.78
-763.33 -59.56
-763.08 -58.94
-762.83 -57.74
-762.58 -56.07
-762.33 -66.51
-762.08 -62.44
-761.83 -56.71
-761.58 -63.06
-761.33 -54.39
-761.08 -60.88
-760.83 -63.55
-760.58 -57.96
-760.32 -51.56
-760.07 -58.60
-759.82 -52.81
-759.57 -55.46
-759.32 -56.76
-759.07 -55.72
-758.82 -50.25
-758.57 -52.80
-758.32 -56.65
-758.07 -54.33
-757.82 -54.70
-757.57 -70.07
-757.32 -51.35
-757.07 -52.87
-756.82 -55.14
-756.57 -60.34
-756.32 -55.59
-756.07 -58.78
-755.82 -53.70
-755.57 -56.86
-755.32 -68.70
-755.07 -68.96
-754.82 -55.32
-754.57 -60.33
-754.32 -50.05
-754.07 -49.84
-753.82 -57.53
-753.57 -55.12
-753.32 -55.34
-753.07 -61.69
-752.82 -53.29
-752.57 -52.89
-752.32 -58.59
-752.07 -58.85
-751.82 -54.26
-751.57 -62.96
-751.32 -61.09
-751.07 -57.48
-750.82 -58.53
-750.57 -62.00
-750.32 -58.42
-750.07 -64.35
-749.82 -54.85
-749.57 -55.45
-749.32 -57.06
-749.07 -60.50
-748.82 -54.38
-748.57 -58.27
-748.32 -55.65
-748.07 -58.35
-747.82 -58.44
-747.57 -56.26
-747.32 -52.13
-747.06 -60.40
-746.81 -53.75
-746.56 -60.69
-746.31 -56.04
-746.06 -60.04
-745.81 -51.88
-745.56 -73.89
-745.31 -54.87
-745.06 -75.22
-744.81 -54.43
-744.56 -59.69
-744.31 -50.95
-744.06 -58.10
-743.81 -61.95
-743.56 -61.18
-743.31 -52.85
-743.06 -56.58
-742.81 -52.08
-742.56 -61.47
-742.31 -55.42
-742.06 -56.62
-741.81 -50.04
-741.56 -53.20
-741.31 -53.49
-741.06 -58.60
-740.81 -58.33
-740.56 -52.89
-740.31 -49.81
-740.06 -56.74
-739.81 -55.37
-739.56 -61.29
-739.31 -57.17
-739.06 -56.95
-738.81 -52.20
-738.56 -68.17
-738.31 -57.95
-738.06 -58.55
-737.81 -52.11
-737.56 -56.63
-737.31 -50.49
-737.06 -55.06
-736.81 -51.97
-736.56 -59.75
-736.31 -52.79
-736.06 -54.36
-735.81 -49.36
-735.56 -52.30
-735.31 -50.24
-735.06 -55.65
-734.81 -52.33
-734.56 -57.96
-734.31 -49.72
-734.06 -55.61
-733.80 -55.14
-733.55 -59.70
-733.30 -56.63
-733.05 -68.00
-732.80 -51.23
-732.55 -54.45
-732.30 -58.15
-732.05 -55.79
-731.80 -61.61
-731.55 -64.64
-731.30 -54.72
-731.05 -55.44
-730.80 -58.28
-730.55 -54.60
-730.30 -54.94
-730.05 -57.51
-729.80 -53.48
-729.55 -55.01
-729.30 -58.68
-729.05 -64.09
-728.80 -58.37
-728.55 -60.63
-728.30 -53.14
-728.05 -54.83
-727.80 -57.38
-727.55 -56.54
-727.30 -55.56
-727.05 -59.03
-726.80 -52.36
-726.55 -53.95
-726.30 -54.14
-726.05 -56.20
-725.80 -52.30
-725.55 -55.80
-725.30 -48.91
-725.05 -51.05
-724.80 -49.94
-724.55 -60.47
-724.30 -51.28
-724.05 -61.12
-723.80 -48.37
-723.55 -56.39
-723.30 -50.14
-723.05 -61.98
-722.80 -50.53
-722.55 -59.99
-722.30 -51.92
-722.05 -57.33
-721.80 -57.18
-721.55 -63.63
-721.30 -50.71
-721.05 -62.25
-720.79 -50.70
-720.54 -52.91
-720.29 -53.25
-720.04 -58.70
-719.79 -50.93
-719.54 -53.49
-719.29 -51.27
-719.04 -52.40
-718.79 -53.03
-718.54 -53.11
-718.29 -50.04
-718.04 -51.85
-717.79 -50.95
-717.54 -55.20
-717.29 -56.23
-717.04 -55.46
-716.79 -55.09
-716.54 -63.00
-716.29 -56.71
-716.04 -61.71
-715.79 -54.23
-715.54 -55.74
-715.29 -53.81
-715.04 -62.27
-714.79 -52.30
-714.54 -52.53
-714.29 -50.10
-714.04 -51.22
-713.79 -51.18
-713.54 -55.39
-713.29 -53.86
-713.04 -53.23
-712.79 -51.33
-712.54 -55.17
-712.29 -53.92
-712.04 -65.35
-711.79 -56.19
-711.54 -58.06
-711.29 -56.04
-711.04 -63.95
-710.79 -54.81
-710.54 -63.22
-710.29 -53.76
-710.04 -55.66
-709.79 -52.69
-709.54 -56.18
-709.29 -53.06
-709.04 -57.00
-708.79 -54.01
-708.54 -54.58
-708.29 -51.55
-708.04 -61.99
-707.79 -54.16
-707.53 -69.10
-707.28 -55.00
-707.03 -67.54
-706.78 -52.12
-706.53 -62.84
-706.28 -57.02
-706.03 -76.01
-705.78 -54.21
-705.53 -56.95
-705.28 -51.44
-705.03 -60.74
-704.78 -54.70
-704.53 -55.02
-704.28 -50.13
-704.03 -52.54
-703.78 -48.86
-703.53 -58.71
-703.28 -50.94
-703.03 -56.75
-702.78 -48.50
-702.53 -54.04
-702.28 -49.61
-702.03 -51.81
-701.78 -53.26
-701.53 -53.59
-701.28 -55.64
-701.03 -57.42
-700.78 -55.26
-700.53 -52.94
-700.28 -57.21
-700.03 -56.49
-699.78 -60.24
-699.53 -54.31
-699.28 -52.10
-699.03 -51.66
-698.78 -54.65
-698.53 -56.28
-698.28 -54.53
-698.03 -55.18
-697.78 -50.75
-697.53 -52.79
-697.28 -58.33
-697.03 -57.39
-696.78 -55.73
-696.53 -56.70
-696.28 -56.19
-696.03 -56.54
-695.78 -61.79
-695.53 -54.97
-695.28 -54.24
-695.03 -53.83
-694.78 -51.19
-694.53 -57.45
-694.27 -54.68
-694.02 -54.89
-693.77 -50.06
-693.52 -52.14
-693.27 -48.48
-693.02 -55.91
-692.77 -58.31
-692.52 -53.40
-692.27 -49.43
-692.02 -59.27
-691.77 -49.03
-691.52 -59.59
-691.27 -57.04
-691.02 -59.31
-690.77 -49.74
-690.52 -64.50
-690.27 -53.80
-690.02 -78.37
-689.77 -54.92
-689.52 -59.29
-689.27 -50.78
-689.02 -61.41
-688.77 -52.42
-688.52 -59.39
-688.27 -50.99
-688.02 -57.50
-687.77 -48.86
-687.52 -58.23
-687.27 -50.81
-687.02 -59.18
-686.77 -49.97
-686.52 -56.20
-686.27 -50.14
-686.02 -58.50
-685.77 -50.20
-685.52 -56.24
-685.27 -51.47
-685.02 -54.19
-684.77 -51.15
-684.52 -55.31
-684.27 -52.42
-684.02 -54.80
-683.77 -51.62
-683.52 -54.35
-683.27 -50.23
-683.02 -53.76
-682.77 -48.50
-682.52 -56.30
-682.27 -48.63
-682.02 -55.09
-681.77 -48.92
-681.52 -53.76
-681.27 -50.45
-681.01 -52.59
-680.76 -53.93
-680.51 -54.09
-680.26 -53.23
-680.01 -55.79
-679.76 -55.40
-679.51 -54.44
-679.26 -54.78
-679.01 -56.55
-678.76 -53.16
-678.51 -52.31
-678.26 -52.41
-678.01 -52.52
-677.76 -53.75
-677.51 -54.13
-677.26 -49.35
-677.01 -55.80
-676.76 -52.43
-676.51 -62.13
-676.26 -54.43
-676.01 -56.27
-675.76 -49.58
-675.51 -57.23
-675.26 -59.57
-675.01 -58.74
-674.76 -54.45
-674.51 -54.55
-674.26 -49.62
-674.01 -63.40
-673.76 -55.38
-673.51 -52.29
-673.26 -50.01
-673.01 -55.79
-672.76 -48.69
-672.51 -61.39
-672.26 -52.02
-672.01 -54.46
-671.76 -47.81
-671.51 -62.79
-671.26 -48.25
-671.01 -57.72
-670.76 -50.23
-670.51 -55.32
-670.26 -48.46
-670.01 -53.50
-669.76 -49.99
-669.51 -50.53
-669.26 -55.32
-669.01 -52.81
-668.76 -49.81
-668.51 -56.46
-668.26 -51.27
-668.01 -54.40
-667.75 -51.88
-667.50 -57.21
-667.25 -47.77
-667.00 -57.35
-666.75 -49.11
-666.50 -54.85
-666.25 -50.13
-666.00 -59.70
-665.75 -48.23
-665.50 -52.19
-665.25 -50.10
-665.00 -54.09
-664.75 -52.40
-664.50 -56.25
-664.25 -49.30
-664.00 -51.57
-663.75 -50.23
-663.50 -56.12
-663.25 -52.62
-663.00 -54.68
-662.75 -47.04
-662.50 -53.78
-662.25 -48.72
-662.00 -55.86
-661.75 -48.03
-661.50 -56.62
-661.25 -45.90
-661.00 -49.34
-660.75 -50.15
-660.50 -52.18
-660.25 -51.65
-660.00 -54.59
-659.75 -48.82
-659.50 -49.19
-659.25 -53.35
-659.00 -59.33
-658.75 -52.32
-658.50 -55.09
-658.25 -48.75
-658.00 -50.53
-657.75 -57.01
-657.50 -59.09
-657.25 -51.06
-657.00 -51.96
-656.75 -48.61
-656.50 -51.52
-656.25 -56.01
-656.00 -61.73
-655.75 -49.96
-655.50 -54.56
-655.25 -50.30
-655.00 -51.22
-654.75 -62.63
-654.49 -59.43
-654.24 -52.18
-653.99 -52.66
-653.74 -57.41
-653.49 -55.88
-653.24 -57.07
-652.99 -54.10
-652.74 -48.82
-652.49 -52.75
-652.24 -49.95
-651.99 -55.14
-651.74 -50.74
-651.49 -54.53
-651.24 -47.34
-650.99 -51.99
-650.74 -53.24
-650.49 -56.38
-650.24 -52.22
-649.99 -57.67
-649.74 -50.39
-649.49 -55.22
-649.24 -53.29
-648.99 -54.20
-648.74 -51.43
-648.49 -54.47
-648.24 -50.83
-647.99 -51.21
-647.74 -50.45
-647.49 -55.58
-647.24 -51.20
-646.99 -54.11
-646.74 -47.85
-646.49 -51.37
-646.24 -49.51
-645.99 -55.78
-645.74 -52.50
-645.49 -53.74
-645.24 -50.17
-644.99 -51.97
-644.74 -55.24
-644.49 -59.61
-644.24 -51.35
-643.99 -50.94
-643.74 -48.19
-643.49 -51.82
-643.24 -53.45
-642.99 -55.84
-642.74 -48.00
-642.49 -50.44
-642.24 -48.69
-641.99 -52.33
-641.74 -51.55
-641.49 -66.27
-641.23 -49.28
-640.98 -56.33
-640.73 -50.36
-640.48 -57.90
-640.23 -50.94
-639.98 -60.11
-639.73 -47.42
-639.48 -50.04
-639.23 -49.10
-638.98 -49.86
-638.73 -52.43
-638.48 -49.17
-638.23 -50.78
-637.98 -47.59
-637.73 -52.07
-637.48 -51.95
-637.23 -54.74
-636.98 -56.24
-636.73 -53.41
-636.48 -56.32
-636.23 -56.98
-635.98 -62.76
-635.73 -53.33
-635.48 -56.28
-635.23 -51.83
-634.98 -55.85
-634.73 -52.37
-634.48 -56.88
-634.23 -49.75
-633.98 -48.91
-633.73 -50.01
-633.48 -50.65
-633.23 -54.15
-632.98 -56.37
-632.73 -56.42
-632.48 -53.79
-632.23 -51.17
-631.98 -70.56
-631.73 -55.37
-631.48 -61.45
-631.23 -50.01
-630.98 -55.88
-630.73 -48.43
-630.48 -58.40
-630.23 -48.17
-629.98 -54.66
-629.73 -48.24
-629.48 -49.66
-629.23 -47.89
-628.98 -50.44
-628.73 -52.16
-628.48 -54.54
-628.23 -53.65
-627.97 -52.40
-627.72 -51.40
-627.47 -57.01
-627.22 -55.09
-626.97 -59.82
-626.72 -50.20
-626.47 -50.62
-626.22 -49.52
-625.97 -54.73
-625.72 -49.88
-625.47 -52.51
-625.22 -46.42
-624.97 -49.21
-624.72 -51.56
-624.47 -52.80
-624.22 -51.43
-623.97 -51.21
-623.72 -50.63
-623.47 -49.29
-623.22 -67.39
-622.97 -55.62
-622.72 -52.79
-622.47 -52.38
-622.22 -54.00
-621.97 -52.50
-621.72 -54.51
-621.47 -52.60
-621.22 -48.75
-620.97 -49.14
-620.72 -49.51
-620.47 -52.40
-620.22 -51.45
-619.97 -55.86
-619.72 -48.68
-619.47 -49.87
-619.22 -54.26
-618.97 -57.53
-618.72 -54.65
-618.47 -57.31
-618.22 -51.88
-617.97 -51.69
-617.72 -55.24
-617.47 -50.63
-617.22 -52.30
-616.97 -50.34
-616.72 -51.72
-616.47 -50.12
-616.22 -49.55
-615.97 -53.99
-615.72 -51.00
-615.47 -54.50
-615.22 -55.52
-614.96 -54.26
-614.71 -55.14
-614.46 -59.53
-614.21 -58.48
-613.96 -56.31
-613.71 -54.31
-613.46 -53.10
-613.21 -51.37
-612.96 -52.53
-612.71 -51.51
-612.46 -51.69
-612.21 -49.67
-611.96 -53.12
-611.71 -49.42
-611.46 -51.94
-611.21 -48.39
-610.96 -55.98
-610.71 -54.40
-610.46 -59.28
-610.21 -49.66
-609.96 -54.32
-609.71 -47.45
-609.46 -56.30
-609.21 -47.56
-608.96 -57.81
-608.71 -45.16
-608.46 -49.71
-608.21 -46.28
-607.96 -48.39
-607.71 -47.46
-607.46 -49.85
-607.21 -49.95
-606.96 -47.87
-606.71 -51.44
-606.46 -52.85
-606.21 -54.94
-605.96 -58.86
-605.71 -49.80
-605.46 -48.64
-605.21 -51.82
-604.96 -52.76
-604.71 -50.67
-604.46 -53.83
-604.21 -46.41
-603.96 -47.00
-603.71 -47.99
-603.46 -49.97
-603.21 -49.88
-602.96 -49.22
-602.71 -52.80
-602.46 -47.39
-602.21 -62.49
-601.96 -55.66
-601.70 -56.45
-601.45 -51.34
-601.20 -56.17
-600.95 -49.80
-600.70 -53.83
-600.45 -52.73
-600.20 -47.60
-599.95 -50.81
-599.70 -47.80
-599.45 -50.79
-599.20 -49.34
-598.95 -51.77
-598.70 -51.04
-598.45 -50.01
-598.20 -56.51
-597.95 -57.37
-597.70 -56.41
-597.45 -53.41
-597.20 -51.36
-596.95 -51.89
-596.70 -51.66
-596.45 -53.97
-596.20 -50.41
-595.95 -51.00
-595.70 -46.79
-595.45 -48.59
-595.20 -48.58
-594.95 -51.87
-594.70 -50.45
-594.45 -56.28
-594.20 -51.14
-593.95 -53.38
-593.70 -51.39
-593.45 -59.37
-593.20 -51.93
-592.95 -53.57
-592.70 -48.47
-592.45 -51.51
-592.20 -49.68
-591.95 -56.72
-591.70 -47.56
-591.45 -48.06
-591.20 -47.51
-590.95 -49.95
-590.70 -51.24
-590.45 -60.18
-590.20 -49.66
-589.95 -52.15
-589.70 -54.81
-589.45 -54.89
-589.20 -51.16
-588.95 -53.13
-588.70 -47.90
-588.44 -50.87
-588.19 -48.47
-587.94 -51.91
-587.69 -45.30
-587.44 -48.32
-587.19 -45.26
-586.94 -45.69
-586.69 -50.22
-586.44 -49.44
-586.19 -53.11
-585.94 -48.76
-585.69 -55.82
-585.44 -50.02
-585.19 -58.75
-584.94 -53.22
-584.69 -53.43
-584.44 -49.66
-584.19 -50.29
-583.94 -49.75
-583.69 -50.88
-583.44 -49.05
-583.19 -48.54
-582.94 -47.46
-582.69 -52.72
-582.44 -49.80
-582.19 -60.82
-581.94 -54.36
-581.69 -55.13
-581.44 -52.35
-581.19 -64.28
-580.94 -52.42
-580.69 -55.03
-580.44 -55.39
-580.19 -50.83
-579.94 -51.27
-579.69 -50.71
-579.44 -48.16
-579.19 -50.13
-578.94 -53.37
-578.69 -50.52
-578.44 -54.57
-578.19 -52.42
-577.94 -53.35
-577.69 -53.08
-577.44 -57.75
-577.19 -50.65
-576.94 -54.42
-576.69 -51.49
-576.44 -50.94
-576.19 -49.47
-575.94 -56.09
-575.69 -47.79
-575.44 -50.73
-575.18 -49.78
-574.93 -51.47
-574.68 -48.77
-574.43 -56.30
-574.18 -51.33
-573.93 -54.98
-573.68 -51.86
-573.43 -52.56
-573.18 -51.15
-572.93 -54.95
-572.68 -51.18
-572.43 -51.19
-572.18 -51.10
-571.93 -48.52
-571.68 -48.04
-571.43 -51.92
-571.18 -50.60
-570.93 -51.49
-570.68 -50.82
-570.43 -51.40
-570.18 -50.79
-569.93 -54.12
-569.68 -53.29
-569.43 -50.64
-569.18 -51.15
-568.93 -53.45
-568.68 -51.36
-568.43 -54.62
-568.18 -49.68
-567.93 -49.49
-567.68 -49.03
-567.43 -50.33
-567.18 -52.39
-566.93 -49.66
-566.68 -52.58
-566.43 -50.35
-566.18 -54.96
-565.93 -51.75
-565.68 -51.81
-565.43 -48.57
-565.18 -51.42
-564.93 -51.38
-564.68 -54.66
-564.43 -52.16
-564.18 -49.01
-563.93 -48.92
-563.68 -55.25
-563.43 -51.58
-563.18 -56.46
-562.93 -49.26
-562.68 -53.14
-562.43 -48.67
-562.18 -55.10
-561.92 -51.94
-561.67 -56.82
-561.42 -50.45
-561.17 -49.56
-560.92 -51.57
-560.67 -52.33
-560.42 -59.39
-560.17 -54.93
-559.92 -51.33
-559.67 -48.14
-559.42 -54.62
-559.17 -51.91
-558.92 -63.69
-558.67 -50.26
-558.42 -54.24
-558.17 -47.83
-557.92 -52.61
-557.67 -51.85
-557.42 -55.48
-557.17 -49.74
-556.92 -52.06
-556.67 -49.71
-556.42 -52.71
-556.17 -52.08
-555.92 -56.09
-555.67 -48.95
-555.42 -50.79
-555.17 -48.45
-554.92 -52.16
-554.67 -48.78
-554.42 -56.48
-554.17 -48.27
-553.92 -53.08
-553.67 -47.42
-553.42 -51.01
-553.17 -51.03
-552.92 -52.37
-552.67 -47.59
-552.42 -52.85
-552.17 -48.53
-551.92 -50.91
-551.67 -48.06
-551.42 -50.90
-551.17 -47.90
-550.92 -49.49
-550.67 -50.65
-550.42 -46.84
-550.17 -50.21
-549.92 -50.13
-549.67 -53.51
-549.42 -50.62
-549.17 -51.06
-548.92 -48.45
-548.66 -48.74
-548.41 -55.47
-548.16 -49.12
-547.91 -51.53
-547.66 -46.43
-547.41 -47.05
-547.16 -47.97
-546.91 -50.83
-546.66 -50.45
-546.41 -49.80
-546.16 -49.04
-545.91 -46.49
-545.66 -51.65
-545.41 -51.08
-545.16 -51.34
-544.91 -48.78
-544.66 -49.70
-544.41 -48.78
-544.16 -50.73
-543.91 -51.11
-543.66 -47.97
-543.41 -48.82
-543.16 -48.67
-542.91 -50.89
-542.66 -51.70
-542.41 -55.44
-542.16 -48.07
-541.91 -50.93
-541.66 -51.14
-541.41 -49.65
-541.16 -52.56
-540.91 -51.07
-540.66 -50.72
-540.41 -49.81
-540.16 -52.21
-539.91 -48.97
-539.66 -49.48
-539.41 -54.35
-539.16 -52.85
-538.91 -54.99
-538.66 -51.08
-538.41 -52.36
-538.16 -46.95
-537.91 -55.63
-537.66 -48.74
-537.41 -55.87
-537.16 -48.57
-536.91 -52.65
-536.66 -46.10
-536.41 -50.82
-536.16 -46.53
-535.91 -51.73
-535.66 -48.67
-535.40 -52.24
-535.15 -45.13
-534.90 -49.35
-534.65 -48.03
-534.40 -49.76
-534.15 -47.57
-533.90 -46.79
-533.65 -45.84
-533.40 -46.96
-533.15 -53.54
-532.90 -51.31
-532.65 -47.89
-532.40 -47.75
-532.15 -49.22
-531.90 -50.24
-531.65 -53.11
-531.40 -52.94
-531.15 -47.62
-530.90 -46.86
-530.65 -48.89
-530.40 -46.43
-530.15 -50.24
-529.90 -47.82
-529.65 -49.48
-529.40 -45.80
-529.15 -51.53
-528.90 -47.53
-528.65 -51.96
-528.40 -49.87
-528.15 -55.11
-527.90 -51.09
-527.65 -53.04
-527.40 -49.17
-527.15 -50.84
-526.90 -48.41
-526.65 -50.46
-526.40 -46.55
-526.15 -48.27
-525.90 -48.24
-525.65 -49.06
-525.40 -52.18
-525.15 -53.90
-524.90 -49.94
-524.65 -48.92
-524.40 -51.63
-524.15 -54.59
-523.90 -55.42
-523.65 -51.10
-523.40 -46.55
-523.15 -46.98
-522.90 -47.71
-522.65 -51.80
-522.39 -51.98
-522.14 -48.47
-521.89 -49.17
-521.64 -49.43
-521.39 -52.09
-521.14 -53.53
-520.89 -52.99
-520.64 -49.83
-520.39 -50.23
-520.14 -50.15
-519.89 -50.37
-519.64 -49.08
-519.39 -49.89
-519.14 -47.21
-518.89 -49.66
-518.64 -49.63
-518.39 -54.70
-518.14 -55.67
-517.89 -56.13
-517.64 -49.32
-517.39 -54.28
-517.14 -49.84
-516.89 -52.98
-516.64 -50.38
-516.39 -49.02
-516.14 -45.87
-515.89 -48.17
-515.64 -48.64
-515.39 -49.23
-515.14 -50.68
-514.89 -53.97
-514.64 -50.19
-514.39 -52.65
-514.14 -50.95
-513.89 -49.59
-513.64 -49.36
-513.39 -49.70
-513.14 -47.87
-512.89 -47.93
-512.64 -45.88
-512.39 -46.90
-512.14 -47.32
-511.89 -49.97
-511.64 -48.89
-511.39 -49.96
-511.14 -50.89
-510.89 -48.49
-510.64 -53.91
-510.39 -49.67
-510.14 -47.72
-509.89 -45.98
-509.64 -49.81
-509.39 -46.04
-509.13 -51.66
-508.88 -49.23
-508.63 -48.60
-508.38 -46.74
-508.13 -51.46
-507.88 -52.55
-507.63 -55.11
-507.38 -52.30
-507.13 -47.67
-506.88 -48.37
-506.63 -50.78
-506.38 -49.20
-506.13 -48.26
-505.88 -49.34
-505.63 -46.54
-505.38 -48.10
-505.13 -53.25
-504.88 -52.04
-504.63 -49.78
-504.38 -51.21
-504.13 -52.02
-503.88 -49.05
-503.63 -51.58
-503.38 -46.90
-503.13 -47.00
-502.88 -47.24
-502.63 -46.30
-502.38 -47.92
-502.13 -46.77
-501.88 -53.78
-501.63 -49.93
-501.38 -58.06
-501.13 -49.00
-500.88 -53.02
-500.63 -51.25
-500.38 -52.14
-500.13 -47.41
-499.88 -47.47
-499.63 -45.39
-499.38 -45.58
-499.13 -48.38
-498.88 -50.33
-498.63 -48.77
-498.38 -51.67
-498.13 -49.83
-497.88 -52.45
-497.63 -54.44
-497.38 -54.93
-497.13 -47.05
-496.88 -49.37
-496.63 -47.28
-496.38 -48.77
-496.13 -48.24
-495.87 -51.20
-495.62 -46.77
-495.37 -48.42
-495.12 -46.96
-494.87 -51.50
-494.62 -50.96
-494.37 -53.24
-494.12 -44.58
-493.87 -45.98
-493.62 -45.83
-493.37 -48.10
-493.12 -46.97
-492.87 -48.04
-492.62 -44.95
-492.37 -44.44
-492.12 -49.53
-491.87 -51.10
-491.62 -49.01
-491.37 -50.72
-491.12 -47.68
-490.87 -46.87
-490.62 -49.10
-490.37 -49.16
-490.12 -45.75
-489.87 -46.29
-489.62 -45.05
-489.37 -45.49
-489.12 -47.56
-488.87 -50.89
-488.62 -48.96
-488.37 -48.39
-488.12 -47.95
-487.87 -48.42
-487.62 -49.84
-487.37 -49.12
-487.12 -48.00
-486.87 -46.38
-486.62 -45.56
-486.37 -45.76
-486.12 -46.36
-485.87 -52.16
-485.62 -48.90
-485.37 -53.98
-485.12 -46.98
-484.87 -50.75
-484.62 -47.80
-484.37 -56.62
-484.12 -46.95
-483.87 -48.07
-483.62 -44.30
-483.37 -46.06
-483.12 -47.90
-482.87 -52.30
-482.61 -48.77
-482.36 -49.23
-482.11 -47.26
-481.86 -51.65
-481.61 -51.16
-481.36 -51.73
-481.11 -44.25
-480.86 -46.21
-480.61 -44.69
-480.36 -47.61
-480.11 -47.63
-479.86 -47.91
-479.61 -45.94
-479.36 -45.11
-479.11 -48.11
-478.86 -49.09
-478.61 -50.40
-478.36 -48.73
-478.11 -46.64
-477.86 -46.17
-477.61 -45.56
-477.36 -48.43
-477.11 -47.56
-476.86 -49.05
-476.61 -46.55
-476.36 -47.31
-476.11 -49.51
-475.86 -50.70
-475.61 -49.73
-475.36 -49.07
-475.11 -45.88
-474.86 -46.20
-474.61 -49.59
-474.36 -47.68
-474.11 -46.73
-473.86 -46.17
-473.61 -47.52
-473.36 -47.51
-473.11 -51.16
-472.86 -51.20
-472.61 -47.00
-472.36 -47.27
-472.11 -45.73
-471.86 -45.48
-471.61 -47.07
-471.36 -47.47
-471.11 -46.42
-470.86 -45.12
-470.61 -45.52
-470.36 -47.07
-470.11 -49.45
-469.86 -53.12
-469.61 -48.09
-469.35 -47.74
-469.10 -46.06
-468.85 -47.33
-468.60 -49.84
-468.35 -47.47
-468.10 -46.30
-467.85 -44.54
-467.60 -46.39
-467.35 -48.62
-467.10 -49.51
-466.85 -48.49
-466.60 -46.85
-466.35 -47.29
-466.10 -47.74
-465.85 -52.80
-465.60 -47.22
-465.35 -47.44
-465.10 -46.18
-464.85 -49.29
-464.60 -47.87
-464.35 -53.50
-464.10 -48.89
-463.85 -49.29
-463.60 -46.32
-463.35 -49.62
-463.10 -47.58
-462.85 -49.67
-462.60 -45.04
-462.35 -46.22
-462.10 -44.80
-461.85 -47.49
-461.60 -48.00
-461.35 -48.86
-461.10 -49.02
-460.85 -49.35
-460.60 -48.34
-460.35 -51.07
-460.10 -46.38
-459.85 -49.69
-459.60 -45.64
-459.35 -46.34
-459.10 -45.46
-458.85 -46.55
-458.60 -47.07
-458.35 -46.43
-458.10 -48.01
-457.85 -45.61
-457.60 -47.29
-457.35 -48.23
-457.10 -48.51
-456.85 -46.45
-456.60 -45.94
-456.35 -45.39
-456.09 -46.33
-455.84 -46.90
-455.59 -49.35
-455.34 -45.78
-455.09 -46.14
-454.84 -47.07
-454.59 -48.58
-454.34 -49.87
-454.09 -46.81
-453.84 -45.23
-453.59 -45.53
-453.34 -46.75
-453.09 -46.22
-452.84 -46.53
-452.59 -46.35
-452.34 -45.18
-452.09 -47.27
-451.84 -48.64
-451.59 -47.72
-451.34 -47.04
-451.09 -46.39
-450.84 -45.20
-450.59 -46.27
-450.34 -47.34
-450.09 -47.19
-449.84 -45.26
-449.59 -45.53
-449.34 -45.62
-449.09 -47.73
-448.84 -48.60
-448.59 -47.72
-448.34 -45.07
-448.09 -46.55
-447.84 -46.07
-447.59 -48.37
-447.34 -47.51
-447.09 -46.12
-446.84 -44.97
-446.59 -46.90
-446.34 -48.12
-446.09 -46.26
-445.84 -47.54
-445.59 -46.31
-445.34 -46.74
-445.09 -46.33
-444.84 -49.72
-444.59 -45.74
-444.34 -47.57
-444.09 -46.82
-443.84 -47.39
-443.59 -46.25
-443.34 -48.31
-443.09 -49.02
-442.83 -47.09
-442.58 -47.47
-442.33 -47.35
-442.08 -47.99
-441.83 -49.54
-441.58 -47.82
-441.33 -46.52
-441.08 -44.72
-440.83 -46.74
-440.58 -47.52
-440.33 -47.34
-440.08 -46.57
-439.83 -45.02
-439.58 -44.56
-439.33 -46.99
-439.08 -48.06
-438.83 -48.19
-438.58 -44.92
-438.33 -44.25
-438.08 -45.83
-437.83 -47.40
-437.58 -47.47
-437.33 -44.59
-437.08 -45.50
-436.83 -43.84
-436.58 -45.72
-436.33 -46.72
-436.08 -47.22
-435.83 -44.67
-435.58 -45.75
-435.33 -44.38
-435.08 -46.22
-434.83 -46.87
-434.58 -46.53
-434.33 -45.73
-434.08 -45.59
-433.83 -46.19
-433.58 -47.74
-433.33 -48.05
-433.08 -45.82
-432.83 -44.35
-432.58 -46.23
-432.33 -44.72
-432.08 -45.02
-431.83 -45.17
-431.58 -45.10
-431.33 -44.77
-431.08 -45.71
-430.83 -46.66
-430.58 -44.67
-430.33 -47.26
-430.08 -45.23
-429.82 -44.71
-429.57 -45.82
-429.32 -45.94
-429.07 -45.62
-428.82 -46.13
-428.57 -45.39
-428.32 -45.16
-428.07 -46.93
-427.82 -46.23
-427.57 -46.54
-427.32 -45.34
-427.07 -44.22
-426.82 -43.15
-426.57 -47.02
-426.32 -45.37
-426.07 -46.28
-425.82 -45.02
-425.57 -47.46
-425.32 -45.68
-425.07 -49.84
-424.82 -47.24
-424.57 -45.82
-424.32 -45.00
-424.07 -47.93
-423.82 -46.18
-423.57 -45.19
-423.32 -46.19
-423.07 -45.04
-422.82 -46.48
-422.57 -48.56
-422.32 -47.21
-422.07 -45.59
-421.82 -45.49
-421.57 -46.33
-421.32 -45.57
-421.07 -48.64
-420.82 -45.34
-420.57 -45.31
-420.32 -45.23
-420.07 -47.87
-419.82 -46.79
-419.57 -48.36
-419.32 -44.38
-419.07 -44.51
-418.82 -44.37
-418.57 -46.97
-418.32 -45.31
-418.07 -46.16
-417.82 -44.42
-417.57 -45.84
-417.32 -44.74
-417.07 -49.52
-416.82 -44.01
-416.56 -46.92
-416.31 -42.60
-416.06 -46.46
-415.81 -43.25
-415.56 -46.40
-415.31 -43.64
-415.06 -46.05
-414.81 -45.62
-414.56 -47.56
-414.31 -45.03
-414.06 -46.45
-413.81 -44.16
-413.56 -44.60
-413.31 -45.03
-413.06 -45.51
-412.81 -45.11
-412.56 -46.23
-412.31 -45.57
-412.06 -45.76
-411.81 -46.66
-411.56 -49.34
-411.31 -45.33
-411.06 -45.07
-410.81 -43.34
-410.56 -43.64
-410.31 -45.01
-410.06 -48.20
-409.81 -46.78
-409.56 -44.25
-409.31 -44.43
-409.06 -45.81
-408.81 -47.32
-408.56 -48.06
-408.31 -44.74
-408.06 -43.86
-407.81 -43.59
-407.56 -46.04
-407.31 -48.58
-407.06 -47.76
-406.81 -44.93
-406.56 -46.99
-406.31 -46.86
-406.06 -45.34
-405.81 -45.06
-405.56 -45.39
-405.31 -43.14
-405.06 -45.55
-404.81 -45.98
-404.56 -45.07
-404.31 -45.35
-404.06 -46.20
-403.81 -44.32
-403.56 -47.26
-403.30 -46.26
-403.05 -45.28
-402.80 -44.10
-402.55 -46.33
-402.30 -45.11
-402.05 -50.82
-401.80 -48.45
-401.55 -45.96
-401.30 -45.03
-401.05 -47.19
-400.80 -44.21
-400.55 -47.15
-400.30 -43.87
-400.05 -44.45
-399.80 -43.49
-399.55 -47.22
-399.30 -45.61
-399.05 -47.90
-398.80 -46.42
-398.55 -45.48
-398.30 -44.05
-398.05 -46.53
-397.80 -44.54
-397.55 -45.79
-397.30 -43.84
-397.05 -45.85
-396.80 -44.58
-396.55 -46.48
-396.30 -44.16
-396.05 -44.93
-395.80 -43.24
-395.55 -45.25
-395.30 -42.75
-395.05 -46.46
-394.80 -43.02
-394.55 -45.56
-394.30 -43.65
-394.05 -47.46
-393.80 -44.62
-393.55 -46.49
-393.30 -42.23
-393.05 -44.38
-392.80 -43.24
-392.55 -46.84
-392.30 -44.99
-392.05 -44.54
-391.80 -43.21
-391.55 -44.23
-391.30 -47.24
-391.05 -45.57
-390.80 -44.80
-390.55 -43.62
-390.30 -43.30
-390.04 -45.87
-389.79 -46.71
-389.54 -46.53
-389.29 -44.32
-389.04 -46.90
-388.79 -46.07
-388.54 -45.09
-388.29 -44.88
-388.04 -43.56
-387.79 -42.85
-387.54 -45.48
-387.29 -45.91
-387.04 -44.98
-386.79 -44.67
-386.54 -45.64
-386.29 -44.39
-386.04 -46.88
-385.79 -45.36
-385.54 -45.20
-385.29 -43.73
-385.04 -45.57
-384.79 -43.60
-384.54 -47.86
-384.29 -45.82
-384.04 -45.10
-383.79 -43.70
-383.54 -44.06
-383.29 -44.02
-383.04 -44.90
-382.79 -46.05
-382.54 -44.57
-382.29 -44.57
-382.04 -46.97
-381.79 -46.11
-381.54 -46.90
-381.29 -45.17
-381.04 -46.05
-380.79 -43.35
-380.54 -45.66
-380.29 -44.77
-380.04 -45.62
-379.79 -44.54
-379.54 -46.70
-379.29 -45.14
-379.04 -44.51
-378.79 -43.85
-378.54 -43.67
-378.29 -44.72
-378.04 -44.85
-377.79 -44.42
-377.54 -43.96
-377.29 -43.30
-377.04 -45.58
-376.78 -45.39
-376.53 -47.45
-376.28 -42.28
-376.03 -44.05
-375.78 -41.89
-375.53 -43.96
-375.28 -44.66
-375.03 -46.87
-374.78 -42.86
-374.53 -43.34
-374.28 -42.55
-374.03 -44.75
-373.78 -44.61
-373.53 -44.96
-373.28 -41.69
-373.03 -42.37
-372.78 -43.65
-372.53 -45.38
-372.28 -45.08
-372.03 -45.54
-371.78 -42.98
-371.53 -43.81
-371.28 -43.30
-371.03 -44.17
-370.78 -43.57
-370.53 -44.92
-370.28 -44.52
-370.03 -44.39
-369.78 -45.42
-369.53 -45.10
-369.28 -43.90
-369.03 -46.18
-368.78 -43.95
-368.53 -44.88
-368.28 -42.65
-368.03 -44.61
-367.78 -44.42
-367.53 -47.04
-367.28 -45.55
-367.03 -45.41
-366.78 -43.32
-366.53 -44.52
-366.28 -45.43
-366.03 -46.96
-365.78 -44.31
-365.53 -46.51
-365.28 -44.57
-365.03 -45.83
-364.78 -44.83
-364.53 -47.54
-364.28 -43.64
-364.03 -44.71
-363.78 -42.29
-363.52 -43.97
-363.27 -44.11
-363.02 -46.65
-362.77 -44.24
-362.52 -44.25
-362.27 -43.31
-362.02 -44.30
-361.77 -43.59
-361.52 -44.77
-361.27 -43.29
-361.02 -45.11
-360.77 -44.46
-360.52 -45.47
-360.27 -43.57
-360.02 -46.69
-359.77 -44.83
-359.52 -46.28
-359.27 -44.45
-359.02 -43.24
-358.77 -42.47
-358.52 -45.26
-358.27 -45.93
-358.02 -45.99
-357.77 -44.35
-357.52 -43.00
-357.27 -43.59
-357.02 -45.78
-356.77 -45.92
-356.52 -44.59
-356.27 -43.98
-356.02 -43.03
-355.77 -44.66
-355.52 -47.17
-355.27 -44.73
-355.02 -44.18
-354.77 -42.61
-354.52 -43.34
-354.27 -42.49
-354.02 -46.96
-353.77 -43.24
-353.52 -44.60
-353.27 -43.00
-353.02 -44.31
-352.77 -43.39
-352.52 -45.57
-352.27 -44.23
-352.02 -43.79
-351.77 -43.25
-351.52 -43.17
-351.27 -43.50
-351.02 -44.36
-350.77 -44.38
-350.52 -45.20
-350.26 -43.64
-350.01 -44.17
-349.76 -43.05
-349.51 -45.30
-349.26 -43.47
-349.01 -45.55
-348.76 -44.00
-348.51 -44.33
-348.26 -42.92
-348.01 -46.17
-347.76 -46.55
-347.51 -45.97
-347.26 -43.43
-347.01 -44.64
-346.76 -42.52
-346.51 -47.62
-346.26 -44.52
-346.01 -46.04
-345.76 -42.11
-345.51 -46.11
-345.26 -43.14
-345.01 -47.04
-344.76 -44.10
-344.51 -46.36
-344.26 -42.87
-344.01 -45.58
-343.76 -44.23
-343.51 -46.25
-343.26 -45.33
-343.01 -46.11
-342.76 -42.66
-342.51 -45.31
-342.26 -43.11
-342.01 -44.66
-341.76 -43.29
-341.51 -45.95
-341.26 -41.83
-341.01 -44.63
-340.76 -42.71
-340.51 -43.37
-340.26 -44.80
-340.01 -46.14
-339.76 -42.86
-339.51 -43.14
-339.26 -43.47
-339.01 -44.90
-338.76 -44.67
-338.51 -46.13
-338.26 -42.45
-338.01 -42.91
-337.76 -42.77
-337.51 -44.16
-337.25 -44.95
-337.00 -44.25
-336.75 -42.23
-336.50 -41.86
-336.25 -43.62
-336.00 -43.99
-335.75 -43.81
-335.50 -43.97
-335.25 -42.25
-335.00 -43.45
-334.75 -44.36
-334.50 -46.07
-334.25 -42.72
-334.00 -45.67
-333.75 -43.06
-333.50 -44.02
-333.25 -43.22
-333.00 -44.56
-332.75 -42.32
-332.50 -44.64
-332.25 -42.78
-332.00 -42.73
-331.75 -43.21
-331.50 -44.49
-331.25 -43.73
-331.00 -44.81
-330.75 -42.74
-330.50 -43.12
-330.25 -42.81
-330.00 -45.88
-329.75 -43.43
-329.50 -45.22
-329.25 -41.49
-329.00 -42.77
-328.75 -43.42
-328.50 -46.23
-328.25 -43.26
-328.00 -44.04
-327.75 -41.55
-327.50 -43.36
-327.25 -43.58
-327.00 -47.62
-326.75 -43.31
-326.50 -45.39
-326.25 -42.38
-326.00 -45.09
-325.75 -44.90
-325.50 -47.93
-325.25 -42.31
-325.00 -44.10
-324.75 -42.24
-324.50 -44.46
-324.25 -45.79
-323.99 -46.56
-323.74 -42.00
-323.49 -43.42
-323.24 -42.40
-322.99 -44.77
-322.74 -43.87
-322.49 -47.12
-322.24 -42.28
-321.99 -43.85
-321.74 -42.85
-321.49 -44.07
-321.24 -43.84
-320.99 -44.19
-320.74 -43.15
-320.49 -41.80
-320.24 -41.71
-319.99 -43.45
-319.74 -44.47
-319.49 -45.18
-319.24 -41.97
-318.99 -42.19
-318.74 -41.85
-318.49 -44.71
-318.24 -46.13
-317.99 -44.98
-317.74 -41.54
-317.49 -41.22
-317.24 -43.96
-316.99 -44.41
-316.74 -44.66
-316.49 -42.05
-316.24 -42.66
-315.99 -41.38
-315.74 -44.11
-315.49 -45.02
-315.24 -43.63
-314.99 -42.69
-314.74 -41.61
-314.49 -43.04
-314.24 -42.68
-313.99 -48.83
-313.74 -43.09
-313.49 -44.21
-313.24 -41.97
-312.99 -43.67
-312.74 -43.71
-312.49 -45.60
-312.24 -43.53
-311.99 -43.47
-311.74 -42.03
-311.49 -43.38
-311.24 -42.91
-310.99 -46.01
-310.73 -42.84
-310.48 -43.09
-310.23 -41.53
-309.98 -43.77
-309.73 -43.96
-309.48 -46.49
-309.23 -43.23
-308.98 -41.64
-308.73 -42.12
-308.48 -43.91
-308.23 -44.37
-307.98 -45.52
-307.73 -43.08
-307.48 -43.16
-307.23 -41.62
-306.98 -46.20
-306.73 -44.30
-306.48 -47.27
-306.23 -41.89
-305.98 -43.76
-305.73 -43.37
-305.48 -47.97
-305.23 -43.98
-304.98 -43.21
-304.73 -41.77
-304.48 -43.06
-304.23 -44.14
-303.98 -47.32
-303.73 -43.75
-303.48 -44.41
-303.23 -42.79
-302.98 -45.62
-302.73 -43.75
-302.48 -46.05
-302.23 -44.34
-301.98 -45.29
-301.73 -43.68
-301.48 -45.35
-301.23 -44.20
-300.98 -43.30
-300.73 -44.10
-300.48 -42.39
-300.23 -43.07
-299.98 -43.33
-299.73 -45.55
-299.48 -43.17
-299.23 -42.52
-298.98 -41.88
-298.73 -41.32
-298.48 -43.49
-298.23 -44.59
-297.98 -45.24
-297.73 -42.38
-297.47 -42.55
-297.22 -43.26
-296.97 -43.94
-296.72 -44.24
-296.47 -41.80
-296.22 -41.89
-295.97 -42.78
-295.72 -43.64
-295.47 -43.92
-295.22 -43.13
-294.97 -41.23
-294.72 -40.99
-294.47 -43.62
-294.22 -43.88
-293.97 -44.67
-293.72 -43.82
-293.47 -43.05
-293.22 -42.29
-292.97 -44.23
-292.72 -44.09
-292.47 -43.57
-292.22 -42.40
-291.97 -43.75
-291.72 -42.33
-291.47 -45.14
-291.22 -43.95
-290.97 -44.62
-290.72 -41.99
-290.47 -43.74
-290.22 -43.30
-289.97 -46.71
-289.72 -45.51
-289.47 -44.86
-289.22 -42.64
-288.97 -43.25
-288.72 -43.69
-288.47 -44.41
-288.22 -44.35
-287.97 -43.66
-287.72 -42.50
-287.47 -43.78
-287.22 -43.78
-286.97 -43.82
-286.72 -43.23
-286.47 -42.75
-286.22 -42.39
-285.97 -43.72
-285.72 -46.32
-285.47 -44.13
-285.22 -43.45
-284.97 -41.90
-284.72 -42.98
-284.47 -45.06
-284.21 -45.02
-283.96 -43.67
-283.71 -41.90
-283.46 -42.71
-283.21 -43.24
-282.96 -46.01
-282.71 -43.18
-282.46 -43.42
-282.21 -42.75
-281.96 -43.22
-281.71 -46.12
-281.46 -46.36
-281.21 -45.40
-280.96 -42.79
-280.71 -44.26
-280.46 -44.66
-280.21 -45.24
-279.96 -44.17
-279.71 -43.06
-279.46 -42.68
-279.21 -42.54
-278.96 -43.81
-278.71 -43.42
-278.46 -44.53
-278.21 -42.27
-277.96 -41.99
-277.71 -42.96
-277.46 -43.55
-277.21 -45.07
-276.96 -43.78
-276.71 -42.72
-276.46 -41.38
-276.21 -42.99
-275.96 -45.62
-275.71 -43.07
-275.46 -43.12
-275.21 -41.84
-274.96 -43.77
-274.71 -43.13
-274.46 -44.16
-274.21 -41.75
-273.96 -42.00
-273.71 -42.64
-273.46 -44.33
-273.21 -44.17
-272.96 -42.95
-272.71 -42.26
-272.46 -41.00
-272.21 -42.24
-271.96 -44.00
-271.71 -43.52
-271.46 -43.03
-271.21 -42.15
-270.95 -42.61
-270.70 -43.48
-270.45 -44.08
-270.20 -42.65
-269.95 -41.69
-269.70 -44.96
-269.45 -42.78
-269.20 -46.36
-268.95 -43.55
-268.70 -43.30
-268.45 -41.48
-268.20 -43.79
-267.95 -43.83
-267.70 -44.52
-267.45 -44.07
-267.20 -42.65
-266.95 -41.37
-266.70 -42.81
-266.45 -44.49
-266.20 -44.39
-265.95 -42.43
-265.70 -44.31
-265.45 -42.59
-265.20 -47.17
-264.95 -44.55
-264.70 -43.82
-264.45 -41.25
-264.20 -42.88
-263.95 -45.01
-263.70 -46.22
-263.45 -44.67
-263.20 -41.58
-262.95 -41.77
-262.70 -41.89
-262.45 -45.17
-262.20 -44.29
-261.95 -44.47
-261.70 -41.99
-261.45 -41.86
-261.20 -44.21
-260.95 -44.09
-260.70 -44.33
-260.45 -42.53
-260.20 -43.09
-259.95 -42.82
-259.70 -45.53
-259.45 -44.81
-259.20 -42.55
-258.95 -41.65
-258.70 -41.56
-258.45 -43.72
-258.20 -46.23
-257.95 -44.75
-257.69 -42.63
-257.44 -43.13
-257.19 -43.66
-256.94 -44.58
-256.69 -45.65
-256.44 -43.50
-256.19 -42.42
-255.94 -44.26
-255.69 -43.11
-255.44 -43.19
-255.19 -42.17
-254.94 -43.11
-254.69 -40.96
-254.44 -43.40
-254.19 -44.10
-253.94 -42.69
-253.69 -42.39
-253.44 -42.25
-253.19 -42.62
-252.94 -43.02
-252.69 -45.24
-252.44 -42.39
-252.19 -43.08
-251.94 -42.48
-251.69 -44.00
-251.44 -42.03
-251.19 -43.57
-250.94 -40.87
-250.69 -43.27
-250.44 -42.88
-250.19 -44.63
-249.94 -41.92
-249.69 -43.43
-249.44 -40.68
-249.19 -43.70
-248.94 -43.41
-248.69 -47.35
-248.44 -42.23
-248.19 -43.31
-247.94 -42.13
-247.69 -45.86
-247.44 -44.07
-247.19 -44.49
-246.94 -41.62
-246.69 -43.75
-246.44 -42.82
-246.19 -44.93
-245.94 -41.82
-245.69 -43.06
-245.44 -41.19
-245.19 -45.66
-244.94 -43.59
-244.69 -45.61
-244.43 -42.82
-244.18 -43.50
-243.93 -42.58
-243.68 -44.81
-243.43 -44.48
-243.18 -43.37
-242.93 -42.81
-242.68 -42.46
-242.43 -43.07
-242.18 -43.29
-241.93 -43.35
-241.68 -42.04
-241.43 -42.17
-241.18 -43.35
-240.93 -44.19
-240.68 -43.22
-240.43 -42.05
-240.18 -42.75
-239.93 -42.56
-239.68 -43.90
-239.43 -44.77
-239.18 -43.66
-238.93 -42.56
-238.68 -42.21
-238.43 -42.99
-238.18 -44.63
-237.93 -43.59
-237.68 -43.33
-237.43 -41.90
-237.18 -44.04
-236.93 -42.50
-236.68 -43.21
-236.43 -41.55
-236.18 -42.09
-235.93 -42.41
-235.68 -44.51
-235.43 -42.04
-235.18 -41.90
-234.93 -41.18
-234.68 -42.39
-234.43 -43.21
-234.18 -43.26
-233.93 -42.11
-233.68 -41.89
-233.43 -41.82
-233.18 -42.72
-232.93 -43.14
-232.68 -42.54
-232.43 -41.50
-232.18 -42.29
-231.93 -42.61
-231.68 -43.02
-231.42 -41.67
-231.17 -42.45
-230.92 -40.18
-230.67 -42.51
-230.42 -42.08
-230.17 -43.00
-229.92 -40.32
-229.67 -42.37
-229.42 -40.12
-229.17 -43.12
-228.92 -41.75
-228.67 -43.34
-228.42 -40.31
-228.17 -42.36
-227.92 -40.83
-227.67 -42.67
-227.42 -42.34
-227.17 -41.38
-226.92 -41.59
-226.67 -42.24
-226.42 -42.38
-226.17 -42.11
-225.92 -42.03
-225.67 -41.91
-225.42 -41.54
-225.17 -44.39
-224.92 -41.78
-224.67 -41.72
-224.42 -41.32
-224.17 -42.38
-223.92 -41.42
-223.67 -43.32
-223.42 -41.49
-223.17 -40.58
-222.92 -41.08
-222.67 -43.01
-222.42 -41.89
-222.17 -41.68
-221.92 -40.74
-221.67 -41.44
-221.42 -41.89
-221.17 -44.20
-220.92 -40.62
-220.67 -42.03
-220.42 -40.96
-220.17 -43.59
-219.92 -41.48
-219.67 -43.18
-219.42 -39.47
-219.17 -41.40
-218.92 -41.07
-218.67 -41.38
-218.42 -40.58
-218.16 -41.11
-217.91 -40.38
-217.66 -40.64
-217.41 -41.10
-217.16 -41.91
-216.91 -40.80
-216.66 -42.04
-216.41 -39.81
-216.16 -42.21
-215.91 -41.50
-215.66 -41.96
-215.41 -40.20
-215.16 -41.36
-214.91 -41.07
-214.66 -41.73
-214.41 -41.13
-214.16 -39.99
-213.91 -40.50
-213.66 -41.53
-213.41 -40.98
-213.16 -40.75
-212.91 -40.36
-212.66 -40.96
-212.41 -40.93
-212.16 -41.55
-211.91 -40.95
-211.66 -40.67
-211.41 -40.67
-211.16 -40.98
-210.91 -41.52
-210.66 -40.11
-210.41 -40.14
-210.16 -39.76
-209.91 -40.86
-209.66 -40.37
-209.41 -40.64
-209.16 -39.33
-208.91 -38.99
-208.66 -40.02
-208.41 -41.15
-208.16 -40.89
-207.91 -38.76
-207.66 -39.60
-207.41 -39.61
-207.16 -41.05
-206.91 -40.49
-206.66 -39.70
-206.41 -39.02
-206.16 -38.99
-205.91 -40.27
-205.66 -40.41
-205.41 -39.68
-205.16 -39.58
-204.90 -39.56
-204.65 -39.78
-204.40 -40.13
-204.15 -40.54
-203.90 -39.86
-203.65 -39.88
-203.40 -40.40
-203.15 -39.73
-202.90 -39.61
-202.65 -39.84
-202.40 -40.07
-202.15 -40.41
-201.90 -40.18
-201.65 -39.28
-201.40 -39.46
-201.15 -40.63
-200.90 -40.09
-200.65 -41.38
-200.40 -39.13
-200.15 -40.15
-199.90 -39.03
-199.65 -41.07
-199.40 -39.80
-199.15 -40.57
-198.90 -39.16
-198.65 -39.27
-198.40 -39.87
-198.15 -39.32
-197.90 -40.10
-197.65 -38.93
-197.40 -39.56
-197.15 -38.75
-196.90 -40.58
-196.65 -38.70
-196.40 -39.62
-196.15 -39.01
-195.90 -40.17
-195.65 -39.42
-195.40 -40.14
-195.15 -38.46
-194.90 -39.56
-194.65 -38.60
-194.40 -40.89
-194.15 -38.43
-193.90 -40.06
-193.65 -38.06
-193.40 -39.73
-193.15 -38.58
-192.90 -40.07
-192.65 -38.09
-192.40 -40.11
-192.15 -38.69
-191.90 -40.08
-191.64 -38.90
-191.39 -39.19
-191.14 -37.80
-190.89 -39.89
-190.64 -39.75
-190.39 -39.70
-190.14 -37.78
-189.89 -39.74
-189.64 -38.45
-189.39 -40.91
-189.14 -39.05
-188.89 -40.10
-188.64 -37.98
-188.39 -40.30
-188.14 -38.73
-187.89 -39.75
-187.64 -38.98
-187.39 -39.94
-187.14 -38.64
-186.89 -39.13
-186.64 -38.07
-186.39 -38.60
-186.14 -38.87
-185.89 -39.21
-185.64 -38.03
-185.39 -38.36
-185.14 -37.79
-184.89 -38.07
-184.64 -39.20
-184.39 -39.35
-184.14 -38.63
-183.89 -38.36
-183.64 -38.19
-183.39 -38.39
-183.14 -39.18
-182.89 -40.19
-182.64 -38.00
-182.39 -38.41
-182.14 -38.74
-181.89 -38.22
-181.64 -38.43
-181.39 -39.12
-181.14 -38.49
-180.89 -38.74
-180.64 -37.62
-180.39 -37.71
-180.14 -38.02
-179.89 -40.25
-179.64 -39.08
-179.39 -38.91
-179.14 -38.10
-178.89 -37.99
-178.64 -38.83
-178.38 -40.49
-178.13 -39.19
-177.88 -39.46
-177.63 -38.42
-177.38 -39.08
-177.13 -38.43
-176.88 -40.98
-176.63 -39.47
-176.38 -40.09
-176.13 -37.62
-175.88 -38.96
-175.63 -38.36
-175.38 -40.22
-175.13 -39.45
-174.88 -39.61
-174.63 -38.23
-174.38 -38.86
-174.13 -38.26
-173.88 -39.58
-173.63 -39.11
-173.38 -39.87
-173.13 -38.33
-172.88 -38.60
-172.63 -37.99
-172.38 -39.68
-172.13 -39.71
-171.88 -39.54
-171.63 -38.33
-171.38 -38.35
-171.13 -38.51
-170.88 -38.87
-170.63 -39.87
-170.38 -38.84
-170.13 -38.90
-169.88 -37.94
-169.63 -38.89
-169.38 -38.75
-169.13 -39.11
-168.88 -39.25
-168.63 -38.05
-168.38 -38.53
-168.13 -37.61
-167.88 -38.74
-167.63 -38.89
-167.38 -39.82
-167.13 -38.79
-166.88 -38.74
-166.63 -38.77
-166.38 -38.70
-166.13 -40.12
-165.88 -40.15
-165.63 -39.32
-165.38 -39.25
-165.12 -38.87
-164.87 -39.02
-164.62 -39.07
-164.37 -40.49
-164.12 -38.96
-163.87 -38.69
-163.62 -38.47
-163.37 -38.30
-163.12 -39.44
-162.87 -39.35
-162.62 -39.27
-162.37 -37.87
-162.12 -39.02
-161.87 -38.01
-161.62 -39.35
-161.37 -39.13
-161.12 -39.27
-160.87 -38.25
-160.62 -38.50
-160.37 -38.20
-160.12 -38.39
-159.87 -40.36
-159.62 -39.36
-159.37 -37.80
-159.12 -37.61
-158.87 -38.18
-158.62 -39.11
-158.37 -39.18
-158.12 -39.45
-157.87 -37.00
-157.62 -38.08
-157.37 -37.94
-157.12 -38.97
-156.87 -38.39
-156.62 -39.65
-156.37 -37.31
-156.12 -37.48
-155.87 -37.59
-155.62 -39.16
-155.37 -38.37
-155.12 -39.92
-154.87 -36.85
-154.62 -37.67
-154.37 -37.61
-154.12 -39.35
-153.87 -38.45
-153.62 -39.75
-153.37 -37.40
-153.12 -37.44
-152.87 -38.16
-152.62 -39.51
-152.37 -38.96
-152.12 -38.84
-151.86 -37.47
-151.61 -37.06
-151.36 -37.86
-151.11 -39.46
-150.86 -38.93
-150.61 -37.98
-150.36 -37.31
-150.11 -38.07
-149.86 -38.27
-149.61 -39.49
-149.36 -38.72
-149.11 -38.65
-148.86 -37.31
-148.61 -37.53
-148.36 -37.75
-148.11 -39.32
-147.86 -38.70
-147.61 -37.87
-147.36 -36.71
-147.11 -37.39
-146.86 -37.75
-146.61 -39.22
-146.36 -37.75
-146.11 -37.48
-145.86 -36.49
-145.61 -37.63
-145.36 -37.79
-145.11 -38.21
-144.86 -37.55
-144.61 -37.44
-144.36 -36.37
-144.11 -37.43
-143.86 -37.88
-143.61 -38.53
-143.36 -36.99
-143.11 -37.30
-142.86 -36.27
-142.61 -37.52
-142.36 -37.76
-142.11 -38.49
-141.86 -36.36
-141.61 -36.95
-141.36 -36.47
-141.11 -37.45
-140.86 -37.39
-140.61 -37.90
-140.36 -36.82
-140.11 -36.41
-139.86 -36.95
-139.61 -37.34
-139.36 -38.25
-139.11 -37.65
-138.85 -36.68
-138.60 -36.09
-138.35 -37.10
-138.10 -38.26
-137.85 -37.87
-137.60 -37.31
-137.35 -36.09
-137.10 -36.06
-136.85 -37.44
-136.60 -37.99
-136.35 -37.91
-136.10 -35.87
-135.85 -36.62
-135.60 -35.53
-135.35 -37.89
-135.10 -37.56
-134.85 -37.71
-134.60 -35.73
-134.35 -35.76
-134.10 -35.92
-133.85 -37.57
-133.60 -37.08
-133.35 -37.28
-133.10 -35.68
-132.85 -35.60
-132.60 -35.47
-132.35 -38.24
-132.10 -36.91
-131.85 -36.66
-131.60 -34.80
-131.35 -36.01
-131.10 -35.65
-130.85 -38.36
-130.60 -36.12
-130.35 -35.86
-130.10 -34.84
-129.85 -36.03
-129.60 -36.92
-129.35 -37.14
-129.10 -36.25
-128.85 -35.41
-128.60 -35.31
-128.35 -36.28
-128.10 -36.96
-127.85 -36.93
-127.60 -35.87
-127.35 -35.67
-127.10 -35.51
-126.85 -36.87
-126.60 -37.58
-126.35 -36.68
-126.10 -35.28
-125.85 -35.96
-125.59 -36.40
-125.34 -37.66
-125.09 -37.07
-124.84 -36.51
-124.59 -35.20
-124.34 -36.91
-124.09 -36.87
-123.84 -37.51
-123.59 -36.45
-123.34 -36.59
-123.09 -35.36
-122.84 -36.11
-122.59 -37.22
-122.34 -37.58
-122.09 -36.07
-121.84 -35.78
-121.59 -35.43
-121.34 -36.79
-121.09 -37.65
-120.84 -36.77
-120.59 -35.74
-120.34 -35.42
-120.09 -36.88
-119.84 -37.56
-119.59 -37.90
-119.34 -35.98
-119.09 -35.86
-118.84 -36.56
-118.59 -37.32
-118.34 -37.10
-118.09 -37.05
-117.84 -36.09
-117.59 -35.75
-117.34 -36.16
-117.09 -37.04
-116.84 -36.58
-116.59 -36.51
-116.34 -35.64
-116.09 -35.59
-115.84 -36.12
-115.59 -37.36
-115.34 -36.43
-115.09 -36.18
-114.84 -35.37
-114.59 -36.93
-114.34 -36.74
-114.09 -37.45
-113.84 -35.73
-113.59 -36.38
-113.34 -35.59
-113.09 -37.17
-112.84 -36.32
-112.59 -36.65
-112.33 -35.18
-112.08 -35.52
-111.83 -35.65
-111.58 -36.93
-111.33 -35.95
-111.08 -35.68
-110.83 -35.14
-110.58 -35.36
-110.33 -36.09
-110.08 -36.82
-109.83 -35.63
-109.58 -35.38
-109.33 -35.19
-109.08 -36.38
-108.83 -36.17
-108.58 -36.48
-108.33 -34.93
-108.08 -35.15
-107.83 -35.56
-107.58 -36.33
-107.33 -36.09
-107.08 -35.66
-106.83 -34.84
-106.58 -35.04
-106.33 -35.47
-106.08 -36.75
-105.83 -35.19
-105.58 -35.12
-105.33 -34.47
-105.08 -35.32
-104.83 -35.59
-104.58 -35.62
-104.33 -35.01
-104.08 -33.99
-103.83 -34.91
-103.58 -34.89
-103.33 -35.35
-103.08 -34.29
-102.83 -34.53
-102.58 -34.10
-102.33 -34.75
-102.08 -34.54
-101.83 -34.88
-101.58 -34.16
-101.33 -34.63
-101.08 -33.82
-100.83 -35.14
-100.58 -34.03
-100.33 -34.79
-100.08 -33.50
-99.83 -35.20
-99.58 -34.08
-99.33 -35.07
-99.07 -33.80
-98.82 -34.27
-98.57 -33.60
-98.32 -34.75
-98.07 -34.20
-97.82 -33.86
-97.57 -33.37
-97.32 -33.77
-97.07 -33.72
-96.82 -34.16
-96.57 -34.04
-96.32 -33.92
-96.07 -33.16
-95.82 -33.83
-95.57 -34.10
-95.32 -34.12
-95.07 -33.99
-94.82 -33.36
-94.57 -33.57
-94.32 -33.71
-94.07 -34.60
-93.82 -33.99
-93.57 -33.76
-93.32 -33.52
-93.07 -33.81
-92.82 -34.19
-92.57 -33.96
-92.32 -33.31
-92.07 -33.45
-91.82 -33.92
-91.57 -34.08
-91.32 -33.03
-91.07 -33.23
-90.82 -33.12
-90.57 -33.71
-90.32 -33.30
-90.07 -33.25
-89.82 -32.56
-89.57 -33.02
-89.32 -32.92
-89.07 -33.32
-88.82 -32.43
-88.57 -33.12
-88.32 -32.26
-88.07 -32.53
-87.82 -32.31
-87.57 -32.62
-87.32 -32.24
-87.07 -32.46
-86.82 -31.89
-86.57 -31.93
-86.32 -31.94
-86.07 -32.35
-85.81 -31.35
-85.56 -31.64
-85.31 -31.36
-85.06 -31.68
-84.81 -31.22
-84.56 -31.23
-84.31 -30.59
-84.06 -30.89
-83.81 -30.97
-83.56 -30.67
-83.31 -30.27
-83.06 -30.07
-82.81 -30.40
-82.56 -30.19
-82.31 -30.14
-82.06 -29.37
-81.81 -29.82
-81.56 -29.47
-81.31 -30.14
-81.06 -29.26
-80.81 -29.79
-80.56 -29.15
-80.31 -29.65
-80.06 -29.10
-79.81 -29.64
-79.56 -28.89
-79.31 -29.40
-79.06 -28.81
-78.81 -29.14
-78.56 -28.66
-78.31 -28.91
-78.06 -28.71
-77.81 -28.62
-77.56 -28.64
-77.31 -28.45
-77.06 -28.38
-76.81 -28.30
-76.56 -28.22
-76.31 -28.04
-76.06 -28.28
-75.81 -27.91
-75.56 -27.93
-75.31 -27.64
-75.06 -28.02
-74.81 -27.57
-74.56 -27.81
-74.31 -27.50
-74.06 -27.65
-73.81 -27.09
-73.56 -27.50
-73.31 -27.07
-73.06 -27.32
-72.81 -26.88
-72.55 -27.22
-72.30 -26.78
-72.05 -26.77
-71.80 -26.68
-71.55 -26.60
-71.30 -26.45
-71.05 -26.48
-70.80 -26.41
-70.55 -26.32
-70.30 -26.29
-70.05 -26.13
-69.80 -26.08
-69.55 -25.94
-69.30 -26.25
-69.05 -25.75
-68.80 -25.98
-68.55 -25.67
-68.30 -26.04
-68.05 -25.53
-67.80 -25.85
-67.55 -25.55
-67.30 -25.67
-67.05 -25.66
-66.80 -25.80
-66.55 -25.52
-66.30 -25.60
-66.05 -25.63
-65.80 -25.82
-65.55 -25.66
-65.30 -25.61
-65.05 -25.68
-64.80 -25.73
-64.55 -25.99
-64.30 -25.68
-64.05 -25.81
-63.80 -25.69
-63.55 -26.05
-63.30 -25.77
-63.05 -26.14
-62.80 -25.76
-62.55 -26.15
-62.30 -25.87
-62.05 -26.13
-61.80 -25.92
-61.55 -26.02
-61.30 -25.96
-61.05 -26.24
-60.80 -26.15
-60.55 -25.94
-60.30 -26.10
-60.05 -25.94
-59.80 -26.47
-59.55 -25.98
-59.29 -26.44
-59.04 -25.91
-58.79 -26.37
-58.54 -26.12
-58.29 -26.47
-58.04 -26.14
-57.79 -26.44
-57.54 -26.48
-57.29 -26.36
-57.04 -26.35
-56.79 -26.18
-56.54 -26.53
-56.29 -26.26
-56.04 -26.63
-55.79 -26.05
-55.54 -26.15
-55.29 -25.82
-55.04 -26.15
-54.79 -25.75
-54.54 -25.57
-54.29 -25.47
-54.04 -25.36
-53.79 -25.04
-53.54 -24.77
-53.29 -24.52
-53.04 -24.21
-52.79 -24.07
-52.54 -23.82
-52.29 -23.66
-52.04 -23.05
-51.79 -22.96
-51.54 -22.65
-51.29 -22.47
-51.04 -22.19
-50.79 -22.01
-50.54 -21.62
-50.29 -21.49
-50.04 -21.26
-49.79 -21.08
-49.54 -20.74
-49.29 -20.55
-49.04 -20.56
-48.79 -20.23
-48.54 -20.15
-48.29 -19.77
-48.04 -19.72
-47.79 -19.40
-47.54 -19.35
-47.29 -19.15
-47.04 -18.94
-46.79 -18.80
-46.54 -18.59
-46.28 -18.63
-46.03 -18.35
-45.78 -18.31
-45.53 -18.05
-45.28 -18.02
-45.03 -17.92
-44.78 -17.88
-44.53 -17.84
-44.28 -17.60
-44.03 -17.55
-43.78 -17.39
-43.53 -17.47
-43.28 -17.26
-43.03 -17.20
-42.78 -17.02
-42.53 -16.88
-42.28 -16.84
-42.03 -16.63
-41.78 -16.72
-41.53 -16.49
-41.28 -16.52
-41.03 -16.46
-40.78 -16.44
-40.53 -16.57
-40.28 -16.51
-40.03 -16.73
-39.78 -16.64
-39.53 -16.82
-39.28 -16.94
-39.03 -17.07
-38.78 -17.35
-38.53 -17.38
-38.28 -17.77
-38.03 -17.90
-37.78 -18.16
-37.53 -18.39
-37.28 -18.50
-37.03 -18.88
-36.78 -18.78
-36.53 -19.00
-36.28 -19.09
-36.03 -19.01
-35.78 -19.27
-35.53 -19.19
-35.28 -19.42
-35.03 -19.65
-34.78 -19.83
-34.53 -20.31
-34.28 -20.70
-34.03 -21.29
-33.78 -21.75
-33.53 -22.27
-33.28 -22.90
-33.02 -23.31
-32.77 -23.92
-32.52 -24.10
-32.27 -24.14
-32.02 -24.39
-31.77 -24.27
-31.52 -24.34
-31.27 -24.40
-31.02 -24.37
-30.77 -24.75
-30.52 -25.16
-30.27 -25.70
-30.02 -26.47
-29.77 -27.56
-29.52 -28.80
-29.27 -29.39
-29.02 -29.55
-28.77 -29.20
-28.52 -28.26
-28.27 -27.77
-28.02 -27.48
-27.77 -27.29
-27.52 -27.65
-27.27 -28.27
-27.02 -29.61
-26.77 -31.35
-26.52 -32.48
-26.27 -33.39
-26.02 -32.93
-25.77 -30.93
-25.52 -29.74
-25.27 -29.21
-25.02 -28.62
-24.77 -29.16
-24.52 -30.32
-24.27 -31.97
-24.02 -34.98
-23.77 -36.60
-23.52 -34.46
-23.27 -32.19
-23.02 -30.75
-22.77 -29.72
-22.52 -29.69
-22.27 -30.47
-22.02 -32.17
-21.77 -35.33
-21.52 -37.83
-21.27 -35.18
-21.02 -32.22
-20.77 -30.45
-20.52 -29.53
-20.27 -30.23
-20.02 -32.07
-19.76 -34.85
-19.51 -38.94
-19.26 -37.80
-19.01 -33.76
-18.76 -31.04
-18.51 -30.04
-18.26 -30.09
-18.01 -31.59
-17.76 -35.68
-17.51 -42.25
-17.26 -36.13
-17.01 -31.36
-16.76 -29.74
-16.51 -29.44
-16.26 -30.88
-16.01 -35.25
-15.76 -42.40
-15.51 -36.64
-15.26 -31.22
-15.01 -29.13
-14.76 -28.91
-14.51 -30.41
-14.26 -35.21
-14.01 -44.62
-13.76 -33.99
-13.51 -29.41
-13.26 -28.17
-13.01 -28.97
-12.76 -32.02
-12.51 -40.96
-12.26 -36.50
-12.01 -30.17
-11.76 -27.61
-11.51 -27.53
-11.26 -30.40
-11.01 -39.34
-10.76 -36.85
-10.51 -29.01
-10.26 -26.61
-10.01 -26.85
-9.76 -29.56
-9.51 -38.76
-9.26 -34.44
-9.01 -27.56
-8.76 -25.43
-8.51 -26.02
-8.26 -30.48
-8.01 -49.42
-7.76 -30.05
-7.51 -25.38
-7.26 -24.14
-7.01 -26.03
-6.76 -34.03
-6.50 -35.05
-6.25 -25.56
-6.00 -22.50
-5.75 -22.79
-5.50 -27.22
-5.25 -54.97
-5.00 -26.29
-4.75 -21.26
-4.50 -20.07
-4.25 -22.45
-4.00 -33.33
-3.75 -27.08
-3.50 -19.82
-3.25 -17.52
-3.00 -18.45
-2.75 -24.88
-2.50 -27.99
-2.25 -16.96
-2.00 -13.36
-1.75 -13.00
-1.50 -16.75
-1.25 -32.22
-1.00 -11.66
-0.75 -5.58
-0.50 -2.29
-0.25 -0.55
0.00 0.00
0.25 -0.55
0.50 -2.29
0.75 -5.58
1.00 -11.66
1.25 -32.22
1.50 -16.75
1.75 -13.00
2.00 -13.36
2.25 -16.96
2.50 -27.99
2.75 -24.88
3.00 -18.45
3.25 -17.52
3.50 -19.82
3.75 -27.08
4.00 -33.33
4.25 -22.45
4.50 -20.07
4.75 -21.26
5.00 -26.29
5.25 -54.97
5.50 -27.22
5.75 -22.79
6.00 -22.50
6.25 -25.56
6.50 -35.05
6.76 -34.03
7.01 -26.03
7.26 -24.14
7.51 -25.38
7.76 -30.05
8.01 -49.42
8.26 -30.48
8.51 -26.02
8.76 -25.43
9.01 -27.56
9.26 -34.44
9.51 -38.76
9.76 -29.56
10.01 -26.85
10.26 -26.61
10.51 -29.01
10.76 -36.85
11.01 -39.34
11.26 -30.40
11.51 -27.53
11.76 -27.61
12.01 -30.17
12.26 -36.50
12.51 -40.96
12.76 -32.02
13.01 -28.97
13.26 -28.17
13.51 -29.41
13.76 -33.99
14.01 -44.62
14.26 -35.21
14.51 -30.41
14.76 -28.91
15.01 -29.13
15.26 -31.22
15.51 -36.64
15.76 -42.40
16.01 -35.25
16.26 -30.88
16.51 -29.44
16.76 -29.74
17.01 -31.36
17.26 -36.13
17.51 -42.25
17.76 -35.68
18.01 -31.59
18.26 -30.09
18.51 -30.04
18.76 -31.04
19.01 -33.76
19.26 -37.80
19.51 -38.94
19.76 -34.85
20.02 -32.07
20.27 -30.23
20.52 -29.53
20.77 -30.45
21.02 -32.22
21.27 -35.18
21.52 -37.83
21.77 -35.33
22.02 -32.17
22.27 -30.47
22.52 -29.69
22.77 -29.72
23.02 -30.75
23.27 -32.19
23.52 -34.46
23.77 -36.60
24.02 -34.98
24.27 -31.97
24.52 -30.32
24.77 -29.16
25.02 -28.62
25.27 -29.21
25.52 -29.74
25.77 -30.93
26.02 -32.93
26.27 -33.39
26.52 -32.48
26.77 -31.35
27.02 -29.61
27.27 -28.27
27.52 -27.65
27.77 -27.29
28.02 -27.48
28.27 -27.77
28.52 -28.26
28.77 -29.20
29.02 -29.55
29.27 -29.39
29.52 -28.80
29.77 -27.56
30.02 -26.47
30.27 -25.70
30.52 -25.16
30.77 -24.75
31.02 -24.37
31.27 -24.40
31.52 -24.34
31.77 -24.27
32.02 -24.39
32.27 -24.14
32.52 -24.10
32.77 -23.92
33.02 -23.31
33.28 -22.90
33.53 -22.27
33.78 -21.75
34.03 -21.29
34.28 -20.70
34.53 -20.31
34.78 -19.83
35.03 -19.65
35.28 -19.42
35.53 -19.19
35.78 -19.27
36.03 -19.01
36.28 -19.09
36.53 -19.00
36.78 -18.78
37.03 -18.88
37.28 -18.50
37.53 -18.39
37.78 -18.16
38.03 -17.90
38.28 -17.77
38.53 -17.38
38.78 -17.35
39.03 -17.07
39.28 -16.94
39.53 -16.82
39.78 -16.64
40.03 -16.73
40.28 -16.51
40.53 -16.57
40.78 -16.44
41.03 -16.46
41.28 -16.52
41.53 -16.49
41.78 -16.72
42.03 -16.63
42.28 -16.84
42.53 -16.88
42.78 -17.02
43.03 -17.20
43.28 -17.26
43.53 -17.47
43.78 -17.39
44.03 -17.55
44.28 -17.60
44.53 -17.84
44.78 -17.88
45.03 -17.92
45.28 -18.02
45.53 -18.05
45.78 -18.31
46.03 -18.35
46.28 -18.63
46.54 -18.59
46.79 -18.80
47.04 -18.94
47.29 -19.15
47.54 -19.35
47.79 -19.40
48.04 -19.72
48.29 -19.77
48.54 -20.15
48.79 -20.23
49.04 -20.56
49.29 -20.55
49.54 -20.74
49.79 -21.08
50.04 -21.26
50.29 -21.49
50.54 -21.62
50.79 -22.01
51.04 -22.19
51.29 -22.47
51.54 -22.65
51.79 -22.96
52.04 -23.05
52.29 -23.66
52.54 -23.82
52.79 -24.07
53.04 -24.21
53.29 -24.52
53.54 -24.77
53.79 -25.04
54.04 -25.36
54.29 -25.47
54.54 -25.57
54.79 -25.75
55.04 -26.15
55.29 -25.82
55.54 -26.15
55.79 -26.05
56.04 -26.63
56.29 -26.26
56.54 -26.53
56.79 -26.18
57.04 -26.35
57.29 -26.36
57.54 -26.48
57.79 -26.44
58.04 -26.14
58.29 -26.47
58.54 -26.12
58.79 -26.37
59.04 -25.91
59.29 -26.44
59.55 -25.98
59.80 -26.47
60.05 -25.94
60.30 -26.10
60.55 -25.94
60.80 -26.15
61.05 -26.24
61.30 -25.96
61.55 -26.02
61.80 -25.92
62.05 -26.13
62.30 -25.87
62.55 -26.15
62.80 -25.76
63.05 -26.14
63.30 -25.77
63.55 -26.05
63.80 -25.69
64.05 -25.81
64.30 -25.68
64.55 -25.99
64.80 -25.73
65.05 -25.68
65.30 -25.61
65.55 -25.66
65.80 -25.82
66.05 -25.63
66.30 -25.60
66.55 -25.52
66.80 -25.80
67.05 -25.66
67.30 -25.67
67.55 -25.55
67.80 -25.85
68.05 -25.53
68.30 -26.04
68.55 -25.67
68.80 -25.98
69.05 -25.75
69.30 -26.25
69.55 -25.94
69.80 -26.08
70.05 -26.13
70.30 -26.29
70.55 -26.32
70.80 -26.41
71.05 -26.48
71.30 -26.45
71.55 -26.60
71.80 -26.68
72.05 -26.77
72.30 -26.78
72.55 -27.22
72.81 -26.88
73.06 -27.32
73.31 -27.07
73.56 -27.50
73.81 -27.09
74.06 -27.65
74.31 -27.50
74.56 -27.81
74.81 -27.57
75.06 -28.02
75.31 -27.64
75.56 -27.93
75.81 -27.91
76.06 -28.28
76.31 -28.04
76.56 -28.22
76.81 -28.30
77.06 -28.38
77.31 -28.45
77.56 -28.64
77.81 -28.62
78.06 -28.71
78.31 -28.91
78.56 -28.66
78.81 -29.14
79.06 -28.81
79.31 -29.40
79.56 -28.89
79.81 -29.64
80.06 -29.10
80.31 -29.65
80.56 -29.15
80.81 -29.79
81.06 -29.26
81.31 -30.14
81.56 -29.47
81.81 -29.82
82.06 -29.37
82.31 -30.14
82.56 -30.19
82.81 -30.40
83.06 -30.07
83.31 -30.27
83.56 -30.67
83.81 -30.97
84.06 -30.89
84.31 -30.59
84.56 -31.23
84.81 -31.22
85.06 -31.68
85.31 -31.36
85.56 -31.64
85.81 -31.35
86.07 -32.35
86.32 -31.94
86.57 -31.93
86.82 -31.89
87.07 -32.46
87.32 -32.24
87.57 -32.62
87.82 -32.31
88.07 -32.53
88.32 -32.26
88.57 -33.12
88.82 -32.43
89.07 -33.32
89.32 -32.92
89.57 -33.02
89.82 -32.56
90.07 -33.25
90.32 -33.30
90.57 -33.71
90.82 -33.12
91.07 -33.23
91.32 -33.03
91.57 -34.08
91.82 -33.92
92.07 -33.45
92.32 -33.31
92.57 -33.96
92.82 -34.19
93.07 -33.81
93.32 -33.52
93.57 -33.76
93.82 -33.99
94.07 -34.60
94.32 -33.71
94.57 -33.57
94.82 -33.36
95.07 -33.99
95.32 -34.12
95.57 -34.10
95.82 -33.83
96.07 -33.16
96.32 -33.92
96.57 -34.04
96.82 -34.16
97.07 -33.72
97.32 -33.77
97.57 -33.37
97.82 -33.86
98.07 -34.20
98.32 -34.75
98.57 -33.60
98.82 -34.27
99.07 -33.80
99.33 -35.07
99.58 -34.08
99.83 -35.20
100.08 -33.50
100.33 -34.79
100.58 -34.03
100.83 -35.14
101.08 -33.82
101.33 -34.63
101.58 -34.16
101.83 -34.88
102.08 -34.54
102.33 -34.75
102.58 -34.10
102.83 -34.53
103.08 -34.29
103.33 -35.35
103.58 -34.89
103.83 -34.91
104.08 -33.99
104.33 -35.01
104.58 -35.62
104.83 -35.59
105.08 -35.32
105.33 -34.47
105.58 -35.12
105.83 -35.19
106.08 -36.75
106.33 -35.47
106.58 -35.04
106.83 -34.84
107.08 -35.66
107.33 -36.09
107.58 -36.33
107.83 -35.56
108.08 -35.15
108.33 -34.93
108.58 -36.48
108.83 -36.17
109.08 -36.38
109.33 -35.19
109.58 -35.38
109.83 -35.63
110.08 -36.82
110.33 -36.09
110.58 -35.36
110.83 -35.14
111.08 -35.68
111.33 -35.95
111.58 -36.93
111.83 -35.65
112.08 -35.52
112.33 -35.18
112.59 -36.65
112.84 -36.32
113.09 -37.17
113.34 -35.59
113.59 -36.38
113.84 -35.73
114.09 -37.45
114.34 -36.74
114.59 -36.93
114.84 -35.37
115.09 -36.18
115.34 -36.43
115.59 -37.36
115.84 -36.12
116.09 -35.59
116.34 -35.64
116.59 -36.51
116.84 -36.58
117.09 -37.04
117.34 -36.16
117.59 -35.75
117.84 -36.09
118.09 -37.05
118.34 -37.10
118.59 -37.32
118.84 -36.56
119.09 -35.86
119.34 -35.98
119.59 -37.90
119.84 -37.56
120.09 -36.88
120.34 -35.42
120.59 -35.74
120.84 -36.77
121.09 -37.65
121.34 -36.79
121.59 -35.43
121.84 -35.78
122.09 -36.07
122.34 -37.58
122.59 -37.22
122.84 -36.11
123.09 -35.36
123.34 -36.59
123.59 -36.45
123.84 -37.51
124.09 -36.87
124.34 -36.91
124.59 -35.20
124.84 -36.51
125.09 -37.07
125.34 -37.66
125.59 -36.40
125.85 -35.96
126.10 -35.28
126.35 -36.68
126.60 -37.58
126.85 -36.87
127.10 -35.51
127.35 -35.67
127.60 -35.87
127.85 -36.93
128.10 -36.96
128.35 -36.28
128.60 -35.31
128.85 -35.41
129.10 -36.25
129.35 -37.14
129.60 -36.92
129.85 -36.03
130.10 -34.84
130.35 -35.86
130.60 -36.12
130.85 -38.36
131.10 -35.65
131.35 -36.01
131.60 -34.80
131.85 -36.66
132.10 -36.91
132.35 -38.24
132.60 -35.47
132.85 -35.60
133.10 -35.68
133.35 -37.28
133.60 -37.08
133.85 -37.57
134.10 -35.92
134.35 -35.76
134.60 -35.73
134.85 -37.71
135.10 -37.56
135.35 -37.89
135.60 -35.53
135.85 -36.62
136.10 -35.87
136.35 -37.91
136.60 -37.99
136.85 -37.44
137.10 -36.06
137.35 -36.09
137.60 -37.31
137.85 -37.87
138.10 -38.26
138.35 -37.10
138.60 -36.09
138.85 -36.68
139.11 -37.65
139.36 -38.25
139.61 -37.34
139.86 -36.95
140.11 -36.41
140.36 -36.82
140.61 -37.90
140.86 -37.39
141.11 -37.45
141.36 -36.47
141.61 -36.95
141.86 -36.36
142.11 -38.49
142.36 -37.76
142.61 -37.52
142.86 -36.27
143.11 -37.30
143.36 -36.99
143.61 -38.53
143.86 -37.88
144.11 -37.43
144.36 -36.37
144.61 -37.44
144.86 -37.55
145.11 -38.21
145.36 -37.79
145.61 -37.63
145.86 -36.49
146.11 -37.48
146.36 -37.75
146.61 -39.22
146.86 -37.75
147.11 -37.39
147.36 -36.71
147.61 -37.87
147.86 -38.70
148.11 -39.32
148.36 -37.75
148.61 -37.53
148.86 -37.31
149.11 -38.65
149.36 -38.72
149.61 -39.49
149.86 -38.27
150.11 -38.07
150.36 -37.31
150.61 -37.98
150.86 -38.93
151.11 -39.46
151.36 -37.86
151.61 -37.06
151.86 -37.47
152.12 -38.84
152.37 -38.96
152.62 -39.51
152.87 -38.16
153.12 -37.44
153.37 -37.40
153.62 -39.75
153.87 -38.45
154.12 -39.35
154.37 -37.61
154.62 -37.67
154.87 -36.85
155.12 -39.92
155.37 -38.37
155.62 -39.16
155.87 -37.59
156.12 -37.48
156.37 -37.31
156.62 -39.65
156.87 -38.39
157.12 -38.97
157.37 -37.94
157.62 -38.08
157.87 -37.00
158.12 -39.45
158.37 -39.18
158.62 -39.11
158.87 -38.18
159.12 -37.61
159.37 -37.80
159.62 -39.36
159.87 -40.36
160.12 -38.39
160.37 -38.20
160.62 -38.50
160.87 -38.25
161.12 -39.27
161.37 -39.13
161.62 -39.35
161.87 -38.01
162.12 -39.02
162.37 -37.87
162.62 -39.27
162.87 -39.35
163.12 -39.44
163.37 -38.30
163.62 -38.47
163.87 -38.69
164.12 -38.96
164.37 -40.49
164.62 -39.07
164.87 -39.02
165.12 -38.87
165.38 -39.25
165.63 -39.32
165.88 -40.15
166.13 -40.12
166.38 -38.70
166.63 -38.77
166.88 -38.74
167.13 -38.79
167.38 -39.82
167.63 -38.89
167.88 -38.74
168.13 -37.61
168.38 -38.53
168.63 -38.05
168.88 -39.25
169.13 -39.11
169.38 -38.75
169.63 -38.89
169.88 -37.94
170.13 -38.90
170.38 -38.84
170.63 -39.87
170.88 -38.87
171.13 -38.51
171.38 -38.35
171.63 -38.33
171.88 -39.54
172.13 -39.71
172.38 -39.68
172.63 -37.99
172.88 -38.60
173.13 -38.33
173.38 -39.87
173.63 -39.11
173.88 -39.58
174.13 -38.26
174.38 -38.86
174.63 -38.23
174.88 -39.61
175.13 -39.45
175.38 -40.22
175.63 -38.36
175.88 -38.96
176.13 -37.62
176.38 -40.09
176.63 -39.47
176.88 -40.98
177.13 -38.43
177.38 -39.08
177.63 -38.42
177.88 -39.46
178.13 -39.19
178.38 -40.49
178.64 -38.83
178.89 -37.99
179.14 -38.10
179.39 -38.91
179.64 -39.08
179.89 -40.25
180.14 -38.02
180.39 -37.71
180.64 -37.62
180.89 -38.74
181.14 -38.49
181.39 -39.12
181.64 -38.43
181.89 -38.22
182.14 -38.74
182.39 -38.41
182.64 -38.00
182.89 -40.19
183.14 -39.18
183.39 -38.39
183.64 -38.19
183.89 -38.36
184.14 -38.63
184.39 -39.35
184.64 -39.20
184.89 -38.07
185.14 -37.79
185.39 -38.36
185.64 -38.03
185.89 -39.21
186.14 -38.87
186.39 -38.60
186.64 -38.07
186.89 -39.13
187.14 -38.64
187.39 -39.94
187.64 -38.98
187.89 -39.75
188.14 -38.73
188.39 -40.30
188.64 -37.98
188.89 -40.10
189.14 -39.05
189.39 -40.91
189.64 -38.45
189.89 -39.74
190.14 -37.78
190.39 -39.70
190.64 -39.75
190.89 -39.89
191.14 -37.80
191.39 -39.19
191.64 -38.90
191.90 -40.08
192.15 -38.69
192.40 -40.11
192.65 -38.09
192.90 -40.07
193.15 -38.58
193.40 -39.73
193.65 -38.06
193.90 -40.06
194.15 -38.43
194.40 -40.89
194.65 -38.60
194.90 -39.56
195.15 -38.46
195.40 -40.14
195.65 -39.42
195.90 -40.17
196.15 -39.01
196.40 -39.62
196.65 -38.70
196.90 -40.58
197.15 -38.75
197.40 -39.56
197.65 -38.93
197.90 -40.10
198.15 -39.32
198.40 -39.87
198.65 -39.27
198.90 -39.16
199.15 -40.57
199.40 -39.80
199.65 -41.07
199.90 -39.03
200.15 -40.15
200.40 -39.13
200.65 -41.38
200.90 -40.09
201.15 -40.63
201.40 -39.46
201.65 -39.28
201.90 -40.18
202.15 -40.41
202.40 -40.07
202.65 -39.84
202.90 -39.61
203.15 -39.73
203.40 -40.40
203.65 -39.88
203.90 -39.86
204.15 -40.54
204.40 -40.13
204.65 -39.78
204.90 -39.56
205.16 -39.58
205.41 -39.68
205.66 -40.41
205.91 -40.27
206.16 -38.99
206.41 -39.02
206.66 -39.70
206.91 -40.49
207.16 -41.05
207.41 -39.61
207.66 -39.60
207.91 -38.76
208.16 -40.89
208.41 -41.15
208.66 -40.02
208.91 -38.99
209.16 -39.33
209.41 -40.64
209.66 -40.37
209.91 -40.86
210.16 -39.76
210.41 -40.14
210.66 -40.11
210.91 -41.52
211.16 -40.98
211.41 -40.67
211.66 -40.67
211.91 -40.95
212.16 -41.55
212.41 -40.93
212.66 -40.96
212.91 -40.36
213.16 -40.75
213.41 -40.98
213.66 -41.53
213.91 -40.50
214.16 -39.99
214.41 -41.13
214.66 -41.73
214.91 -41.07
215.16 -41.36
215.41 -40.20
215.66 -41.96
215.91 -41.50
216.16 -42.21
216.41 -39.81
216.66 -42.04
216.91 -40.80
217.16 -41.91
217.41 -41.10
217.66 -40.64
217.91 -40.38
218.16 -41.11
218.42 -40.58
218.67 -41.38
218.92 -41.07
219.17 -41.40
219.42 -39.47
219.67 -43.18
219.92 -41.48
220.17 -43.59
220.42 -40.96
220.67 -42.03
220.92 -40.62
221.17 -44.20
221.42 -41.89
221.67 -41.44
221.92 -40.74
222.17 -41.68
222.42 -41.89
222.67 -43.01
222.92 -41.08
223.17 -40.58
223.42 -41.49
223.67 -43.32
223.92 -41.42
224.17 -42.38
224.42 -41.32
224.67 -41.72
224.92 -41.78
225.17 -44.39
225.42 -41.54
225.67 -41.91
225.92 -42.03
226.17 -42.11
226.42 -42.38
226.67 -42.24
226.92 -41.59
227.17 -41.38
227.42 -42.34
227.67 -42.67
227.92 -40.83
228.17 -42.36
228.42 -40.31
228.67 -43.34
228.92 -41.75
229.17 -43.12
229.42 -40.12
229.67 -42.37
229.92 -40.32
230.17 -43.00
230.42 -42.08
230.67 -42.51
230.92 -40.18
231.17 -42.45
231.42 -41.67
231.68 -43.02
231.93 -42.61
232.18 -42.29
232.43 -41.50
232.68 -42.54
232.93 -43.14
233.18 -42.72
233.43 -41.82
233.68 -41.89
233.93 -42.11
234.18 -43.26
234.43 -43.21
234.68 -42.39
234.93 -41.18
235.18 -41.90
235.43 -42.04
235.68 -44.51
235.93 -42.41
236.18 -42.09
236.43 -41.55
236.68 -43.21
236.93 -42.50
237.18 -44.04
237.43 -41.90
237.68 -43.33
237.93 -43.59
238.18 -44.63
238.43 -42.99
238.68 -42.21
238.93 -42.56
239.18 -43.66
239.43 -44.77
239.68 -43.90
239.93 -42.56
240.18 -42.75
240.43 -42.05
240.68 -43.22
240.93 -44.19
241.18 -43.35
241.43 -42.17
241.68 -42.04
241.93 -43.35
242.18 -43.29
242.43 -43.07
242.68 -42.46
242.93 -42.81
243.18 -43.37
243.43 -44.48
243.68 -44.81
243.93 -42.58
244.18 -43.50
244.43 -42.82
244.69 -45.61
244.94 -43.59
245.19 -45.66
245.44 -41.19
245.69 -43.06
245.94 -41.82
246.19 -44.93
246.44 -42.82
246.69 -43.75
246.94 -41.62
247.19 -44.49
247.44 -44.07
247.69 -45.86
247.94 -42.13
248.19 -43.31
248.44 -42.23
248.69 -47.35
248.94 -43.41
249.19 -43.70
249.44 -40.68
249.69 -43.43
249.94 -41.92
250.19 -44.63
250.44 -42.88
250.69 -43.27
250.94 -40.87
251.19 -43.57
251.44 -42.03
251.69 -44.00
251.94 -42.48
252.19 -43.08
252.44 -42.39
252.69 -45.24
252.94 -43.02
253.19 -42.62
253.44 -42.25
253.69 -42.39
253.94 -42.69
254.19 -44.10
254.44 -43.40
254.69 -40.96
254.94 -43.11
255.19 -42.17
255.44 -43.19
255.69 -43.11
255.94 -44.26
256.19 -42.42
256.44 -43.50
256.69 -45.65
256.94 -44.58
257.19 -43.66
257.44 -43.13
257.69 -42.63
257.95 -44.75
258.20 -46.23
258.45 -43.72
258.70 -41.56
258.95 -41.65
259.20 -42.55
259.45 -44.81
259.70 -45.53
259.95 -42.82
260.20 -43.09
260.45 -42.53
260.70 -44.33
260.95 -44.09
261.20 -44.21
261.45 -41.86
261.70 -41.99
261.95 -44.47
262.20 -44.29
262.45 -45.17
262.70 -41.89
262.95 -41.77
263.20 -41.58
263.45 -44.67
263.70 -46.22
263.95 -45.01
264.20 -42.88
264.45 -41.25
264.70 -43.82
264.95 -44.55
265.20 -47.17
265.45 -42.59
265.70 -44.31
265.95 -42.43
266.20 -44.39
266.45 -44.49
266.70 -42.81
266.95 -41.37
267.20 -42.65
267.45 -44.07
267.70 -44.52
267.95 -43.83
268.20 -43.79
268.45 -41.48
268.70 -43.30
268.95 -43.55
269.20 -46.36
269.45 -42.78
269.70 -44.96
269.95 -41.69
270.20 -42.65
270.45 -44.08
270.70 -43.48
270.95 -42.61
271.21 -42.15
271.46 -43.03
271.71 -43.52
271.96 -44.00
272.21 -42.24
272.46 -41.00
272.71 -42.26
272.96 -42.95
273.21 -44.17
273.46 -44.33
273.71 -42.64
273.96 -42.00
274.21 -41.75
274.46 -44.16
274.71 -43.13
274.96 -43.77
275.21 -41.84
275.46 -43.12
275.71 -43.07
275.96 -45.62
276.21 -42.99
276.46 -41.38
276.71 -42.72
276.96 -43.78
277.21 -45.07
277.46 -43.55
277.71 -42.96
277.96 -41.99
278.21 -42.27
278.46 -44.53
278.71 -43.42
278.96 -43.81
279.21 -42.54
279.46 -42.68
279.71 -43.06
279.96 -44.17
280.21 -45.24
280.46 -44.66
280.71 -44.26
280.96 -42.79
281.21 -45.40
281.46 -46.36
281.71 -46.12
281.96 -43.22
282.21 -42.75
282.46 -43.42
282.71 -43.18
282.96 -46.01
283.21 -43.24
283.46 -42.71
283.71 -41.90
283.96 -43.67
284.21 -45.02
284.47 -45.06
284.72 -42.98
284.97 -41.90
285.22 -43.45
285.47 -44.13
285.72 -46.32
285.97 -43.72
286.22 -42.39
286.47 -42.75
286.72 -43.23
286.97 -43.82
287.22 -43.78
287.47 -43.78
287.72 -42.50
287.97 -43.66
288.22 -44.35
288.47 -44.41
288.72 -43.69
288.97 -43.25
289.22 -42.64
289.47 -44.86
289.72 -45.51
289.97 -46.71
290.22 -43.30
290.47 -43.74
290.72 -41.99
290.97 -44.62
291.22 -43.95
291.47 -45.14
291.72 -42.33
291.97 -43.75
292.22 -42.40
292.47 -43.57
292.72 -44.09
292.97 -44.23
293.22 -42.29
293.47 -43.05
293.72 -43.82
293.97 -44.67
294.22 -43.88
294.47 -43.62
294.72 -40.99
294.97 -41.23
295.22 -43.13
295.47 -43.92
295.72 -43.64
295.97 -42.78
296.22 -41.89
296.47 -41.80
296.72 -44.24
296.97 -43.94
297.22 -43.26
297.47 -42.55
297.73 -42.38
297.98 -45.24
298.23 -44.59
298.48 -43.49
298.73 -41.32
298.98 -41.88
299.23 -42.52
299.48 -43.17
299.73 -45.55
299.98 -43.33
300.23 -43.07
300.48 -42.39
300.73 -44.10
300.98 -43.30
301.23 -44.20
301.48 -45.35
301.73 -43.68
301.98 -45.29
302.23 -44.34
302.48 -46.05
302.73 -43.75
302.98 -45.62
303.23 -42.79
303.48 -44.41
303.73 -43.75
303.98 -47.32
304.23 -44.14
304.48 -43.06
304.73 -41.77
304.98 -43.21
305.23 -43.98
305.48 -47.97
305.73 -43.37
305.98 -43.76
306.23 -41.89
306.48 -47.27
306.73 -44.30
306.98 -46.20
307.23 -41.62
307.48 -43.16
307.73 -43.08
307.98 -45.52
308.23 -44.37
308.48 -43.91
308.73 -42.12
308.98 -41.64
309.23 -43.23
309.48 -46.49
309.73 -43.96
309.98 -43.77
310.23 -41.53
310.48 -43.09
310.73 -42.84
310.99 -46.01
311.24 -42.91
311.49 -43.38
311.74 -42.03
311.99 -43.47
312.24 -43.53
312.49 -45.60
312.74 -43.71
312.99 -43.67
313.24 -41.97
313.49 -44.21
313.74 -43.09
313.99 -48.83
314.24 -42.68
314.49 -43.04
314.74 -41.61
314.99 -42.69
315.24 -43.63
315.49 -45.02
315.74 -44.11
315.99 -41.38
316.24 -42.66
316.49 -42.05
316.74 -44.66
316.99 -44.41
317.24 -43.96
317.49 -41.22
317.74 -41.54
317.99 -44.98
318.24 -46.13
318.49 -44.71
318.74 -41.85
318.99 -42.19
319.24 -41.97
319.49 -45.18
319.74 -44.47
319.99 -43.45
320.24 -41.71
320.49 -41.80
320.74 -43.15
320.99 -44.19
321.24 -43.84
321.49 -44.07
321.74 -42.85
321.99 -43.85
322.24 -42.28
322.49 -47.12
322.74 -43.87
322.99 -44.77
323.24 -42.40
323.49 -43.42
323.74 -42.00
323.99 -46.56
324.25 -45.79
324.50 -44.46
324.75 -42.24
325.00 -44.10
325.25 -42.31
325.50 -47.93
325.75 -44.90
326.00 -45.09
326.25 -42.38
326.50 -45.39
326.75 -43.31
327.00 -47.62
327.25 -43.58
327.50 -43.36
327.75 -41.55
328.00 -44.04
328.25 -43.26
328.50 -46.23
328.75 -43.42
329.00 -42.77
329.25 -41.49
329.50 -45.22
329.75 -43.43
330.00 -45.88
330.25 -42.81
330.50 -43.12
330.75 -42.74
331.00 -44.81
331.25 -43.73
331.50 -44.49
331.75 -43.21
332.00 -42.73
332.25 -42.78
332.50 -44.64
332.75 -42.32
333.00 -44.56
333.25 -43.22
333.50 -44.02
333.75 -43.06
334.00 -45.67
334.25 -42.72
334.50 -46.07
334.75 -44.36
335.00 -43.45
335.25 -42.25
335.50 -43.97
335.75 -43.81
336.00 -43.99
336.25 -43.62
336.50 -41.86
336.75 -42.23
337.00 -44.25
337.25 -44.95
337.51 -44.16
337.76 -42.77
338.01 -42.91
338.26 -42.45
338.51 -46.13
338.76 -44.67
339.01 -44.90
339.26 -43.47
339.51 -43.14
339.76 -42.86
340.01 -46.14
340.26 -44.80
340.51 -43.37
340.76 -42.71
341.01 -44.63
341.26 -41.83
341.51 -45.95
341.76 -43.29
342.01 -44.66
342.26 -43.11
342.51 -45.31
342.76 -42.66
343.01 -46.11
343.26 -45.33
343.51 -46.25
343.76 -44.23
344.01 -45.58
344.26 -42.87
344.51 -46.36
344.76 -44.10
345.01 -47.04
345.26 -43.14
345.51 -46.11
345.76 -42.11
346.01 -46.04
346.26 -44.52
346.51 -47.62
346.76 -42.52
347.01 -44.64
347.26 -43.43
347.51 -45.97
347.76 -46.55
348.01 -46.17
348.26 -42.92
348.51 -44.33
348.76 -44.00
349.01 -45.55
349.26 -43.47
349.51 -45.30
349.76 -43.05
350.01 -44.17
350.26 -43.64
350.52 -45.20
350.77 -44.38
351.02 -44.36
351.27 -43.50
351.52 -43.17
351.77 -43.25
352.02 -43.79
352.27 -44.23
352.52 -45.57
352.77 -43.39
353.02 -44.31
353.27 -43.00
353.52 -44.60
353.77 -43.24
354.02 -46.96
354.27 -42.49
354.52 -43.34
354.77 -42.61
355.02 -44.18
355.27 -44.73
355.52 -47.17
355.77 -44.66
356.02 -43.03
356.27 -43.98
356.52 -44.59
356.77 -45.92
357.02 -45.78
357.27 -43.59
357.52 -43.00
357.77 -44.35
358.02 -45.99
358.27 -45.93
358.52 -45.26
358.77 -42.47
359.02 -43.24
359.27 -44.45
359.52 -46.28
359.77 -44.83
360.02 -46.69
360.27 -43.57
360.52 -45.47
360.77 -44.46
361.02 -45.11
361.27 -43.29
361.52 -44.77
361.77 -43.59
362.02 -44.30
362.27 -43.31
362.52 -44.25
362.77 -44.24
363.02 -46.65
363.27 -44.11
363.52 -43.97
363.78 -42.29
364.03 -44.71
364.28 -43.64
364.53 -47.54
364.78 -44.83
365.03 -45.83
365.28 -44.57
365.53 -46.51
365.78 -44.31
366.03 -46.96
366.28 -45.43
366.53 -44.52
366.78 -43.32
367.03 -45.41
367.28 -45.55
367.53 -47.04
367.78 -44.42
368.03 -44.61
368.28 -42.65
368.53 -44.88
368.78 -43.95
369.03 -46.18
369.28 -43.90
369.53 -45.10
369.78 -45.42
370.03 -44.39
370.28 -44.52
370.53 -44.92
370.78 -43.57
371.03 -44.17
371.28 -43.30
371.53 -43.81
371.78 -42.98
372.03 -45.54
372.28 -45.08
372.53 -45.38
372.78 -43.65
373.03 -42.37
373.28 -41.69
373.53 -44.96
373.78 -44.61
374.03 -44.75
374.28 -42.55
374.53 -43.34
374.78 -42.86
375.03 -46.87
375.28 -44.66
375.53 -43.96
375.78 -41.89
376.03 -44.05
376.28 -42.28
376.53 -47.45
376.78 -45.39
377.04 -45.58
377.29 -43.30
377.54 -43.96
377.79 -44.42
378.04 -44.85
378.29 -44.72
378.54 -43.67
378.79 -43.85
379.04 -44.51
379.29 -45.14
379.54 -46.70
379.79 -44.54
380.04 -45.62
380.29 -44.77
380.54 -45.66
380.79 -43.35
381.04 -46.05
381.29 -45.17
381.54 -46.90
381.79 -46.11
382.04 -46.97
382.29 -44.57
382.54 -44.57
382.79 -46.05
383.04 -44.90
383.29 -44.02
383.54 -44.06
383.79 -43.70
384.04 -45.10
384.29 -45.82
384.54 -47.86
384.79 -43.60
385.04 -45.57
385.29 -43.73
385.54 -45.20
385.79 -45.36
386.04 -46.88
386.29 -44.39
386.54 -45.64
386.79 -44.67
387.04 -44.98
387.29 -45.91
387.54 -45.48
387.79 -42.85
388.04 -43.56
388.29 -44.88
388.54 -45.09
388.79 -46.07
389.04 -46.90
389.29 -44.32
389.54 -46.53
389.79 -46.71
390.04 -45.87
390.30 -43.30
390.55 -43.62
390.80 -44.80
391.05 -45.57
391.30 -47.24
391.55 -44.23
391.80 -43.21
392.05 -44.54
392.30 -44.99
392.55 -46.84
392.80 -43.24
393.05 -44.38
393.30 -42.23
393.55 -46.49
393.80 -44.62
394.05 -47.46
394.30 -43.65
394.55 -45.56
394.80 -43.02
395.05 -46.46
395.30 -42.75
395.55 -45.25
395.80 -43.24
396.05 -44.93
396.30 -44.16
396.55 -46.48
396.80 -44.58
397.05 -45.85
397.30 -43.84
397.55 -45.79
397.80 -44.54
398.05 -46.53
398.30 -44.05
398.55 -45.48
398.80 -46.42
399.05 -47.90
399.30 -45.61
399.55 -47.22
399.80 -43.49
400.05 -44.45
400.30 -43.87
400.55 -47.15
400.80 -44.21
401.05 -47.19
401.30 -45.03
401.55 -45.96
401.80 -48.45
402.05 -50.82
402.30 -45.11
402.55 -46.33
402.80 -44.10
403.05 -45.28
403.30 -46.26
403.56 -47.26
403.81 -44.32
404.06 -46.20
404.31 -45.35
404.56 -45.07
404.81 -45.98
405.06 -45.55
405.31 -43.14
405.56 -45.39
405.81 -45.06
406.06 -45.34
406.31 -46.86
406.56 -46.99
406.81 -44.93
407.06 -47.76
407.31 -48.58
407.56 -46.04
407.81 -43.59
408.06 -43.86
408.31 -44.74
408.56 -48.06
408.81 -47.32
409.06 -45.81
409.31 -44.43
409.56 -44.25
409.81 -46.78
410.06 -48.20
410.31 -45.01
410.56 -43.64
410.81 -43.34
411.06 -45.07
411.31 -45.33
411.56 -49.34
411.81 -46.66
412.06 -45.76
412.31 -45.57
412.56 -46.23
412.81 -45.11
413.06 -45.51
413.31 -45.03
413.56 -44.60
413.81 -44.16
414.06 -46.45
414.31 -45.03
414.56 -47.56
414.81 -45.62
415.06 -46.05
415.31 -43.64
415.56 -46.40
415.81 -43.25
416.06 -46.46
416.31 -42.60
416.56 -46.92
416.82 -44.01
417.07 -49.52
417.32 -44.74
417.57 -45.84
417.82 -44.42
418.07 -46.16
418.32 -45.31
418.57 -46.97
418.82 -44.37
419.07 -44.51
419.32 -44.38
419.57 -48.36
419.82 -46.79
420.07 -47.87
420.32 -45.23
420.57 -45.31
420.82 -45.34
421.07 -48.64
421.32 -45.57
421.57 -46.33
421.82 -45.49
422.07 -45.59
422.32 -47.21
422.57 -48.56
422.82 -46.48
423.07 -45.04
423.32 -46.19
423.57 -45.19
423.82 -46.18
424.07 -47.93
424.32 -45.00
424.57 -45.82
424.82 -47.24
425.07 -49.84
425.32 -45.68
425.57 -47.46
425.82 -45.02
426.07 -46.28
426.32 -45.37
426.57 -47.02
426.82 -43.15
427.07 -44.22
427.32 -45.34
427.57 -46.54
427.82 -46.23
428.07 -46.93
428.32 -45.16
428.57 -45.39
428.82 -46.13
429.07 -45.62
429.32 -45.94
429.57 -45.82
429.82 -44.71
430.08 -45.23
430.33 -47.26
430.58 -44.67
430.83 -46.66
431.08 -45.71
431.33 -44.77
431.58 -45.10
431.83 -45.17
432.08 -45.02
432.33 -44.72
432.58 -46.23
432.83 -44.35
433.08 -45.82
433.33 -48.05
433.58 -47.74
433.83 -46.19
434.08 -45.59
434.33 -45.73
434.58 -46.53
434.83 -46.87
435.08 -46.22
435.33 -44.38
435.58 -45.75
435.83 -44.67
436.08 -47.22
436.33 -46.72
436.58 -45.72
436.83 -43.84
437.08 -45.50
437.33 -44.59
437.58 -47.47
437.83 -47.40
438.08 -45.83
438.33 -44.25
438.58 -44.92
438.83 -48.19
439.08 -48.06
439.33 -46.99
439.58 -44.56
439.83 -45.02
440.08 -46.57
440.33 -47.34
440.58 -47.52
440.83 -46.74
441.08 -44.72
441.33 -46.52
441.58 -47.82
441.83 -49.54
442.08 -47.99
442.33 -47.35
442.58 -47.47
442.83 -47.09
443.09 -49.02
443.34 -48.31
443.59 -46.25
443.84 -47.39
444.09 -46.82
444.34 -47.57
444.59 -45.74
444.84 -49.72
445.09 -46.33
445.34 -46.74
445.59 -46.31
445.84 -47.54
446.09 -46.26
446.34 -48.12
446.59 -46.90
446.84 -44.97
447.09 -46.12
447.34 -47.51
447.59 -48.37
447.84 -46.07
448.09 -46.55
448.34 -45.07
448.59 -47.72
448.84 -48.60
449.09 -47.73
449.34 -45.62
449.59 -45.53
449.84 -45.26
450.09 -47.19
450.34 -47.34
450.59 -46.27
450.84 -45.20
451.09 -46.39
451.34 -47.04
451.59 -47.72
451.84 -48.64
452.09 -47.27
452.34 -45.18
452.59 -46.35
452.84 -46.53
453.09 -46.22
453.34 -46.75
453.59 -45.53
453.84 -45.23
454.09 -46.81
454.34 -49.87
454.59 -48.58
454.84 -47.07
455.09 -46.14
455.34 -45.78
455.59 -49.35
455.84 -46.90
456.09 -46.33
456.35 -45.39
456.60 -45.94
456.85 -46.45
457.10 -48.51
457.35 -48.23
457.60 -47.29
457.85 -45.61
458.10 -48.01
458.35 -46.43
458.60 -47.07
458.85 -46.55
459.10 -45.46
459.35 -46.34
459.60 -45.64
459.85 -49.69
460.10 -46.38
460.35 -51.07
460.60 -48.34
460.85 -49.35
461.10 -49.02
461.35 -48.86
461.60 -48.00
461.85 -47.49
462.10 -44.80
462.35 -46.22
462.60 -45.04
462.85 -49.67
463.10 -47.58
463.35 -49.62
463.60 -46.32
463.85 -49.29
464.10 -48.89
464.35 -53.50
464.60 -47.87
464.85 -49.29
465.10 -46.18
465.35 -47.44
465.60 -47.22
465.85 -52.80
466.10 -47.74
466.35 -47.29
466.60 -46.85
466.85 -48.49
467.10 -49.51
467.35 -48.62
467.60 -46.39
467.85 -44.54
468.10 -46.30
468.35 -47.47
468.60 -49.84
468.85 -47.33
469.10 -46.06
469.35 -47.74
469.61 -48.09
469.86 -53.12
470.11 -49.45
470.36 -47.07
470.61 -45.52
470.86 -45.12
471.11 -46.42
471.36 -47.47
471.61 -47.07
471.86 -45.48
472.11 -45.73
472.36 -47.27
472.61 -47.00
472.86 -51.20
473.11 -51.16
473.36 -47.51
473.61 -47.52
473.86 -46.17
474.11 -46.73
474.36 -47.68
474.61 -49.59
474.86 -46.20
475.11 -45.88
475.36 -49.07
475.61 -49.73
475.86 -50.70
476.11 -49.51
476.36 -47.31
476.61 -46.55
476.86 -49.05
477.11 -47.56
477.36 -48.43
477.61 -45.56
477.86 -46.17
478.11 -46.64
478.36 -48.73
478.61 -50.40
478.86 -49.09
479.11 -48.11
479.36 -45.11
479.61 -45.94
479.86 -47.91
480.11 -47.63
480.36 -47.61
480.61 -44.69
480.86 -46.21
481.11 -44.25
481.36 -51.73
481.61 -51.16
481.86 -51.65
482.11 -47.26
482.36 -49.23
482.61 -48.77
482.87 -52.30
483.12 -47.90
483.37 -46.06
483.62 -44.30
483.87 -48.07
484.12 -46.95
484.37 -56.62
484.62 -47.80
484.87 -50.75
485.12 -46.98
485.37 -53.98
485.62 -48.90
485.87 -52.16
486.12 -46.36
486.37 -45.76
486.62 -45.56
486.87 -46.38
487.12 -48.00
487.37 -49.12
487.62 -49.84
487.87 -48.42
488.12 -47.95
488.37 -48.39
488.62 -48.96
488.87 -50.89
489.12 -47.56
489.37 -45.49
489.62 -45.05
489.87 -46.29
490.12 -45.75
490.37 -49.16
490.62 -49.10
490.87 -46.87
491.12 -47.68
491.37 -50.72
491.62 -49.01
491.87 -51.10
492.12 -49.53
492.37 -44.44
492.62 -44.95
492.87 -48.04
493.12 -46.97
493.37 -48.10
493.62 -45.83
493.87 -45.98
494.12 -44.58
494.37 -53.24
494.62 -50.96
494.87 -51.50
495.12 -46.96
495.37 -48.42
495.62 -46.77
495.87 -51.20
496.13 -48.24
496.38 -48.77
496.63 -47.28
496.88 -49.37
497.13 -47.05
497.38 -54.93
497.63 -54.44
497.88 -52.45
498.13 -49.83
498.38 -51.67
498.63 -48.77
498.88 -50.33
499.13 -48.38
499.38 -45.58
499.63 -45.39
499.88 -47.47
500.13 -47.41
500.38 -52.14
500.63 -51.25
500.88 -53.02
501.13 -49.00
501.38 -58.06
501.63 -49.93
501.88 -53.78
502.13 -46.77
502.38 -47.92
502.63 -46.30
502.88 -47.24
503.13 -47.00
503.38 -46.90
503.63 -51.58
503.88 -49.05
504.13 -52.02
504.38 -51.21
504.63 -49.78
504.88 -52.04
505.13 -53.25
505.38 -48.10
505.63 -46.54
505.88 -49.34
506.13 -48.26
506.38 -49.20
506.63 -50.78
506.88 -48.37
507.13 -47.67
507.38 -52.30
507.63 -55.11
507.88 -52.55
508.13 -51.46
508.38 -46.74
508.63 -48.60
508.88 -49.23
509.13 -51.66
509.39 -46.04
509.64 -49.81
509.89 -45.98
510.14 -47.72
510.39 -49.67
510.64 -53.91
510.89 -48.49
511.14 -50.89
511.39 -49.96
511.64 -48.89
511.89 -49.97
512.14 -47.32
512.39 -46.90
512.64 -45.88
512.89 -47.93
513.14 -47.87
513.39 -49.70
513.64 -49.36
513.89 -49.59
514.14 -50.95
514.39 -52.65
514.64 -50.19
514.89 -53.97
515.14 -50.68
515.39 -49.23
515.64 -48.64
515.89 -48.17
516.14 -45.87
516.39 -49.02
516.64 -50.38
516.89 -52.98
517.14 -49.84
517.39 -54.28
517.64 -49.32
517.89 -56.13
518.14 -55.67
518.39 -54.70
518.64 -49.63
518.89 -49.66
519.14 -47.21
519.39 -49.89
519.64 -49.08
519.89 -50.37
520.14 -50.15
520.39 -50.23
520.64 -49.83
520.89 -52.99
521.14 -53.53
521.39 -52.09
521.64 -49.43
521.89 -49.17
522.14 -48.47
522.39 -51.98
522.65 -51.80
522.90 -47.71
523.15 -46.98
523.40 -46.55
523.65 -51.10
523.90 -55.42
524.15 -54.59
524.40 -51.63
524.65 -48.92
524.90 -49.94
525.15 -53.90
525.40 -52.18
525.65 -49.06
525.90 -48.24
526.15 -48.27
526.40 -46.55
526.65 -50.46
526.90 -48.41
527.15 -50.84
527.40 -49.17
527.65 -53.04
527.90 -51.09
528.15 -55.11
528.40 -49.87
528.65 -51.96
528.90 -47.53
529.15 -51.53
529.40 -45.80
529.65 -49.48
529.90 -47.82
530.15 -50.24
530.40 -46.43
530.65 -48.89
530.90 -46.86
531.15 -47.62
531.40 -52.94
531.65 -53.11
531.90 -50.24
532.15 -49.22
532.40 -47.75
532.65 -47.89
532.90 -51.31
533.15 -53.54
533.40 -46.96
533.65 -45.84
533.90 -46.79
534.15 -47.57
534.40 -49.76
534.65 -48.03
534.90 -49.35
535.15 -45.13
535.40 -52.24
535.66 -48.67
535.91 -51.73
536.16 -46.53
536.41 -50.82
536.66 -46.10
536.91 -52.65
537.16 -48.57
537.41 -55.87
537.66 -48.74
537.91 -55.63
538.16 -46.95
538.41 -52.36
538.66 -51.08
538.91 -54.99
539.16 -52.85
539.41 -54.35
539.66 -49.48
539.91 -48.97
540.16 -52.21
540.41 -49.81
540.66 -50.72
540.91 -51.07
541.16 -52.56
541.41 -49.65
541.66 -51.14
541.91 -50.93
542.16 -48.07
542.41 -55.44
542.66 -51.70
542.91 -50.89
543.16 -48.67
543.41 -48.82
543.66 -47.97
543.91 -51.11
544.16 -50.73
544.41 -48.78
544.66 -49.70
544.91 -48.78
545.16 -51.34
545.41 -51.08
545.66 -51.65
545.91 -46.49
546.16 -49.04
546.41 -49.80
546.66 -50.45
546.91 -50.83
547.16 -47.97
547.41 -47.05
547.66 -46.43
547.91 -51.53
548.16 -49.12
548.41 -55.47
548.66 -48.74
548.92 -48.45
549.17 -51.06
549.42 -50.62
549.67 -53.51
549.92 -50.13
550.17 -50.21
550.42 -46.84
550.67 -50.65
550.92 -49.49
551.17 -47.90
551.42 -50.90
551.67 -48.06
551.92 -50.91
552.17 -48.53
552.42 -52.85
552.67 -47.59
552.92 -52.37
553.17 -51.03
553.42 -51.01
553.67 -47.42
553.92 -53.08
554.17 -48.27
554.42 -56.48
554.67 -48.78
554.92 -52.16
555.17 -48.45
555.42 -50.79
555.67 -48.95
555.92 -56.09
556.17 -52.08
556.42 -52.71
556.67 -49.71
556.92 -52.06
557.17 -49.74
557.42 -55.48
557.67 -51.85
557.92 -52.61
558.17 -47.83
558.42 -54.24
558.67 -50.26
558.92 -63.69
559.17 -51.91
559.42 -54.62
559.67 -48.14
559.92 -51.33
560.17 -54.93
560.42 -59.39
560.67 -52.33
560.92 -51.57
561.17 -49.56
561.42 -50.45
561.67 -56.82
561.92 -51.94
562.18 -55.10
562.43 -48.67
562.68 -53.14
562.93 -49.26
563.18 -56.46
563.43 -51.58
563.68 -55.25
563.93 -48.92
564.18 -49.01
564.43 -52.16
564.68 -54.66
564.93 -51.38
565.18 -51.42
565.43 -48.57
565.68 -51.81
565.93 -51.75
566.18 -54.96
566.43 -50.35
566.68 -52.58
566.93 -49.66
567.18 -52.39
567.43 -50.33
567.68 -49.03
567.93 -49.49
568.18 -49.68
568.43 -54.62
568.68 -51.36
568.93 -53.45
569.18 -51.15
569.43 -50.64
569.68 -53.29
569.93 -54.12
570.18 -50.79
570.43 -51.40
570.68 -50.82
570.93 -51.49
571.18 -50.60
571.43 -51.92
571.68 -48.04
571.93 -48.52
572.18 -51.10
572.43 -51.19
572.68 -51.18
572.93 -54.95
573.18 -51.15
573.43 -52.56
573.68 -51.86
573.93 -54.98
574.18 -51.33
574.43 -56.30
574.68 -48.77
574.93 -51.47
575.18 -49.78
575.44 -50.73
575.69 -47.79
575.94 -56.09
576.19 -49.47
576.44 -50.94
576.69 -51.49
576.94 -54.42
577.19 -50.65
577.44 -57.75
577.69 -53.08
577.94 -53.35
578.19 -52.42
578.44 -54.57
578.69 -50.52
578.94 -53.37
579.19 -50.13
579.44 -48.16
579.69 -50.71
579.94 -51.27
580.19 -50.83
580.44 -55.39
580.69 -55.03
580.94 -52.42
581.19 -64.28
581.44 -52.35
581.69 -55.13
581.94 -54.36
582.19 -60.82
582.44 -49.80
582.69 -52.72
582.94 -47.46
583.19 -48.54
583.44 -49.05
583.69 -50.88
583.94 -49.75
584.19 -50.29
584.44 -49.66
584.69 -53.43
584.94 -53.22
585.19 -58.75
585.44 -50.02
585.69 -55.82
585.94 -48.76
586.19 -53.11
586.44 -49.44
586.69 -50.22
586.94 -45.69
587.19 -45.26
587.44 -48.32
587.69 -45.30
587.94 -51.91
588.19 -48.47
588.44 -50.87
588.70 -47.90
588.95 -53.13
589.20 -51.16
589.45 -54.89
589.70 -54.81
589.95 -52.15
590.20 -49.66
590.45 -60.18
590.70 -51.24
590.95 -49.95
591.20 -47.51
591.45 -48.06
591.70 -47.56
591.95 -56.72
592.20 -49.68
592.45 -51.51
592.70 -48.47
592.95 -53.57
593.20 -51.93
593.45 -59.37
593.70 -51.39
593.95 -53.38
594.20 -51.14
594.45 -56.28
594.70 -50.45
594.95 -51.87
595.20 -48.58
595.45 -48.59
595.70 -46.79
595.95 -51.00
596.20 -50.41
596.45 -53.97
596.70 -51.66
596.95 -51.89
597.20 -51.36
597.45 -53.41
597.70 -56.41
597.95 -57.37
598.20 -56.51
598.45 -50.01
598.70 -51.04
598.95 -51.77
599.20 -49.34
599.45 -50.79
599.70 -47.80
599.95 -50.81
600.20 -47.60
600.45 -52.73
600.70 -53.83
600.95 -49.80
601.20 -56.17
601.45 -51.34
601.70 -56.45
601.96 -55.66
602.21 -62.49
602.46 -47.39
602.71 -52.80
602.96 -49.22
603.21 -49.88
603.46 -49.97
603.71 -47.99
603.96 -47.00
604.21 -46.41
604.46 -53.83
604.71 -50.67
604.96 -52.76
605.21 -51.82
605.46 -48.64
605.71 -49.80
605.96 -58.86
606.21 -54.94
606.46 -52.85
606.71 -51.44
606.96 -47.87
607.21 -49.95
607.46 -49.85
607.71 -47.46
607.96 -48.39
608.21 -46.28
608.46 -49.71
608.71 -45.16
608.96 -57.81
609.21 -47.56
609.46 -56.30
609.71 -47.45
609.96 -54.32
610.21 -49.66
610.46 -59.28
610.71 -54.40
610.96 -55.98
611.21 -48.39
611.46 -51.94
611.71 -49.42
611.96 -53.12
612.21 -49.67
612.46 -51.69
612.71 -51.51
612.96 -52.53
613.21 -51.37
613.46 -53.10
613.71 -54.31
613.96 -56.31
614.21 -58.48
614.46 -59.53
614.71 -55.14
614.96 -54.26
615.22 -55.52
615.47 -54.50
615.72 -51.00
615.97 -53.99
616.22 -49.55
616.47 -50.12
616.72 -51.72
616.97 -50.34
617.22 -52.30
617.47 -50.63
617.72 -55.24
617.97 -51.69
618.22 -51.88
618.47 -57.31
618.72 -54.65
618.97 -57.53
619.22 -54.26
619.47 -49.87
619.72 -48.68
619.97 -55.86
620.22 -51.45
620.47 -52.40
620.72 -49.51
620.97 -49.14
621.22 -48.75
621.47 -52.60
621.72 -54.51
621.97 -52.50
622.22 -54.00
622.47 -52.38
622.72 -52.79
622.97 -55.62
623.22 -67.39
623.47 -49.29
623.72 -50.63
623.97 -51.21
624.22 -51.43
624.47 -52.80
624.72 -51.56
624.97 -49.21
625.22 -46.42
625.47 -52.51
625.72 -49.88
625.97 -54.73
626.22 -49.52
626.47 -50.62
626.72 -50.20
626.97 -59.82
627.22 -55.09
627.47 -57.01
627.72 -51.40
627.97 -52.40
628.23 -53.65
628.48 -54.54
628.73 -52.16
628.98 -50.44
629.23 -47.89
629.48 -49.66
629.73 -48.24
629.98 -54.66
630.23 -48.17
630.48 -58.40
630.73 -48.43
630.98 -55.88
631.23 -50.01
631.48 -61.45
631.73 -55.37
631.98 -70.56
632.23 -51.17
632.48 -53.79
632.73 -56.42
632.98 -56.37
633.23 -54.15
633.48 -50.65
633.73 -50.01
633.98 -48.91
634.23 -49.75
634.48 -56.88
634.73 -52.37
634.98 -55.85
635.23 -51.83
635.48 -56.28
635.73 -53.33
635.98 -62.76
636.23 -56.98
636.48 -56.32
636.73 -53.41
636.98 -56.24
637.23 -54.74
637.48 -51.95
637.73 -52.07
637.98 -47.59
638.23 -50.78
638.48 -49.17
638.73 -52.43
638.98 -49.86
639.23 -49.10
639.48 -50.04
639.73 -47.42
639.98 -60.11
640.23 -50.94
640.48 -57.90
640.73 -50.36
640.98 -56.33
641.23 -49.28
641.49 -66.27
641.74 -51.55
641.99 -52.33
642.24 -48.69
642.49 -50.44
642.74 -48.00
642.99 -55.84
643.24 -53.45
643.49 -51.82
643.74 -48.19
643.99 -50.94
644.24 -51.35
644.49 -59.61
644.74 -55.24
644.99 -51.97
645.24 -50.17
645.49 -53.74
645.74 -52.50
645.99 -55.78
646.24 -49.51
646.49 -51.37
646.74 -47.85
646.99 -54.11
647.24 -51.20
647.49 -55.58
647.74 -50.45
647.99 -51.21
648.24 -50.83
648.49 -54.47
648.74 -51.43
648.99 -54.20
649.24 -53.29
649.49 -55.22
649.74 -50.39
649.99 -57.67
650.24 -52.22
650.49 -56.38
650.74 -53.24
650.99 -51.99
651.24 -47.34
651.49 -54.53
651.74 -50.74
651.99 -55.14
652.24 -49.95
652.49 -52.75
652.74 -48.82
652.99 -54.10
653.24 -57.07
653.49 -55.88
653.74 -57.41
653.99 -52.66
654.24 -52.18
654.49 -59.43
654.75 -62.63
655.00 -51.22
655.25 -50.30
655.50 -54.56
655.75 -49.96
656.00 -61.73
656.25 -56.01
656.50 -51.52
656.75 -48.61
657.00 -51.96
657.25 -51.06
657.50 -59.09
657.75 -57.01
658.00 -50.53
658.25 -48.75
658.50 -55.09
658.75 -52.32
659.00 -59.33
659.25 -53.35
659.50 -49.19
659.75 -48.82
660.00 -54.59
660.25 -51.65
660.50 -52.18
660.75 -50.15
661.00 -49.34
661.25 -45.90
661.50 -56.62
661.75 -48.03
662.00 -55.86
662.25 -48.72
662.50 -53.78
662.75 -47.04
663.00 -54.68
663.25 -52.62
663.50 -56.12
663.75 -50.23
664.00 -51.57
664.25 -49.30
664.50 -56.25
664.75 -52.40
665.00 -54.09
665.25 -50.10
665.50 -52.19
665.75 -48.23
666.00 -59.70
666.25 -50.13
666.50 -54.85
666.75 -49.11
667.00 -57.35
667.25 -47.77
667.50 -57.21
667.75 -51.88
668.01 -54.40
668.26 -51.27
668.51 -56.46
668.76 -49.81
669.01 -52.81
669.26 -55.32
669.51 -50.53
669.76 -49.99
670.01 -53.50
670.26 -48.46
670.51 -55.32
670.76 -50.23
671.01 -57.72
671.26 -48.25
671.51 -62.79
671.76 -47.81
672.01 -54.46
672.26 -52.02
672.51 -61.39
672.76 -48.69
673.01 -55.79
673.26 -50.01
673.51 -52.29
673.76 -55.38
674.01 -63.40
674.26 -49.62
674.51 -54.55
674.76 -54.45
675.01 -58.74
675.26 -59.57
675.51 -57.23
675.76 -49.58
676.01 -56.27
676.26 -54.43
676.51 -62.13
676.76 -52.43
677.01 -55.80
677.26 -49.35
677.51 -54.13
677.76 -53.75
678.01 -52.52
678.26 -52.41
678.51 -52.31
678.76 -53.16
679.01 -56.55
679.26 -54.78
679.51 -54.44
679.76 -55.40
680.01 -55.79
680.26 -53.23
680.51 -54.09
680.76 -53.93
681.01 -52.59
681.27 -50.45
681.52 -53.76
681.77 -48.92
682.02 -55.09
682.27 -48.63
682.52 -56.30
682.77 -48.50
683.02 -53.76
683.27 -50.23
683.52 -54.35
683.77 -51.62
684.02 -54.80
684.27 -52.42
684.52 -55.31
684.77 -51.15
685.02 -54.19
685.27 -51.47
685.52 -56.24
685.77 -50.20
686.02 -58.50
686.27 -50.14
686.52 -56.20
686.77 -49.97
687.02 -59.18
687.27 -50.81
687.52 -58.23
687.77 -48.86
688.02 -57.50
688.27 -50.99
688.52 -59.39
688.77 -52.42
689.02 -61.41
689.27 -50.78
689.52 -59.29
689.77 -54.92
690.02 -78.37
690.27 -53.80
690.52 -64.50
690.77 -49.74
691.02 -59.31
691.27 -57.04
691.52 -59.59
691.77 -49.03
692.02 -59.27
692.27 -49.43
692.52 -53.40
692.77 -58.31
693.02 -55.91
693.27 -48.48
693.52 -52.14
693.77 -50.06
694.02 -54.89
694.27 -54.68
694.53 -57.45
694.78 -51.19
695.03 -53.83
695.28 -54.24
695.53 -54.97
695.78 -61.79
696.03 -56.54
696.28 -56.19
696.53 -56.70
696.78 -55.73
697.03 -57.39
697.28 -58.33
697.53 -52.79
697.78 -50.75
698.03 -55.18
698.28 -54.53
698.53 -56.28
698.78 -54.65
699.03 -51.66
699.28 -52.10
699.53 -54.31
699.78 -60.24
700.03 -56.49
700.28 -57.21
700.53 -52.94
700.78 -55.26
701.03 -57.42
701.28 -55.64
701.53 -53.59
701.78 -53.26
702.03 -51.81
702.28 -49.61
702.53 -54.04
702.78 -48.50
703.03 -56.75
703.28 -50.94
703.53 -58.71
703.78 -48.86
704.03 -52.54
704.28 -50.13
704.53 -55.02
704.78 -54.70
705.03 -60.74
705.28 -51.44
705.53 -56.95
705.78 -54.21
706.03 -76.01
706.28 -57.02
706.53 -62.84
706.78 -52.12
707.03 -67.54
707.28 -55.00
707.53 -69.10
707.79 -54.16
708.04 -61.99
708.29 -51.55
708.54 -54.58
708.79 -54.01
709.04 -57.00
709.29 -53.06
709.54 -56.18
709.79 -52.69
710.04 -55.66
710.29 -53.76
710.54 -63.22
710.79 -54.81
711.04 -63.95
711.29 -56.04
711.54 -58.06
711.79 -56.19
712.04 -65.35
712.29 -53.92
712.54 -55.17
712.79 -51.33
713.04 -53.23
713.29 -53.86
713.54 -55.39
713.79 -51.18
714.04 -51.22
714.29 -50.10
714.54 -52.53
714.79 -52.30
715.04 -62.27
715.29 -53.81
715.54 -55.74
715.79 -54.23
716.04 -61.71
716.29 -56.71
716.54 -63.00
716.79 -55.09
717.04 -55.46
717.29 -56.23
717.54 -55.20
717.79 -50.95
718.04 -51.85
718.29 -50.04
718.54 -53.11
718.79 -53.03
719.04 -52.40
719.29 -51.27
719.54 -53.49
719.79 -50.93
720.04 -58.70
720.29 -53.25
720.54 -52.91
720.79 -50.70
721.05 -62.25
721.30 -50.71
721.55 -63.63
721.80 -57.18
722.05 -57.33
722.30 -51.92
722.55 -59.99
722.80 -50.53
723.05 -61.98
723.30 -50.14
723.55 -56.39
723.80 -48.37
724.05 -61.12
724.30 -51.28
724.55 -60.47
724.80 -49.94
725.05 -51.05
725.30 -48.91
725.55 -55.80
725.80 -52.30
726.05 -56.20
726.30 -54.14
726.55 -53.95
726.80 -52.36
727.05 -59.03
727.30 -55.56
727.55 -56.54
727.80 -57.38
728.05 -54.83
728.30 -53.14
728.55 -60.63
728.80 -58.37
729.05 -64.09
729.30 -58.68
729.55 -55.01
729.80 -53.48
730.05 -57.51
730.30 -54.94
730.55 -54.60
730.80 -58.28
731.05 -55.44
731.30 -54.72
731.55 -64.64
731.80 -61.61
732.05 -55.79
732.30 -58.15
732.55 -54.45
732.80 -51.23
733.05 -68.00
733.30 -56.63
733.55 -59.70
733.80 -55.14
734.06 -55.61
734.31 -49.72
734.56 -57.96
734.81 -52.33
735.06 -55.65
735.31 -50.24
735.56 -52.30
735.81 -49.36
736.06 -54.36
736.31 -52.79
736.56 -59.75
736.81 -51.97
737.06 -55.06
737.31 -50.49
737.56 -56.63
737.81 -52.11
738.06 -58.55
738.31 -57.95
738.56 -68.17
738.81 -52.20
739.06 -56.95
739.31 -57.17
739.56 -61.29
739.81 -55.37
740.06 -56.74
740.31 -49.81
740.56 -52.89
740.81 -58.33
741.06 -58.60
741.31 -53.49
741.56 -53.20
741.81 -50.04
742.06 -56.62
742.31 -55.42
742.56 -61.47
742.81 -52.08
743.06 -56.58
743.31 -52.85
743.56 -61.18
743.81 -61.95
744.06 -58.10
744.31 -50.95
744.56 -59.69
744.81 -54.43
745.06 -75.22
745.31 -54.87
745.56 -73.89
745.81 -51.88
746.06 -60.04
746.31 -56.04
746.56 -60.69
746.81 -53.75
747.06 -60.40
747.32 -52.13
747.57 -56.26
747.82 -58.44
748.07 -58.35
748.32 -55.65
748.57 -58.27
748.82 -54.38
749.07 -60.50
749.32 -57.06
749.57 -55.45
749.82 -54.85
750.07 -64.35
750.32 -58.42
750.57 -62.00
750.82 -58.53
751.07 -57.48
751.32 -61.09
751.57 -62.96
751.82 -54.26
752.07 -58.85
752.32 -58.59
752.57 -52.89
752.82 -53.29
753.07 -61.69
753.32 -55.34
753.57 -55.12
753.82 -57.53
754.07 -49.84
754.32 -50.05
754.57 -60.33
754.82 -55.32
755.07 -68.96
755.32 -68.70
755.57 -56.86
755.82 -53.70
756.07 -58.78
756.32 -55.59
756.57 -60.34
756.82 -55.14
757.07 -52.87
757.32 -51.35
757.57 -70.07
757.82 -54.70
758.07 -54.33
758.32 -56.65
758.57 -52.80
758.82 -50.25
759.07 -55.72
759.32 -56.76
759.57 -55.46
759.82 -52.81
760.07 -58.60
760.32 -51.56
760.58 -57.96
760.83 -63.55
761.08 -60.88
761.33 -54.39
761.58 -63.06
761.83 -56.71
762.08 -62.44
762.33 -66.51
762.58 -56.07
762.83 -57.74
763.08 -58.94
763.33 -59.56
763.58 -55.78
763.83 -56.04
764.08 -52.92
764.33 -49.15
764.58 -64.87
764.83 -50.98
765.08 -67.82
765.33 -51.96
765.58 -68.81
765.83 -51.77
766.08 -58.12
766.33 -56.42
766.58 -61.06
766.83 -56.55
767.08 -57.23
767.33 -71.54
767.58 -68.09
767.83 -58.33
768.08 -56.04
768.33 -55.56
768.58 -55.81
768.83 -62.08
769.08 -56.29
769.33 -52.72
769.58 -54.91
769.83 -51.82
770.08 -59.88
770.33 -57.06
770.58 -58.30
770.83 -59.94
771.08 -55.37
771.33 -62.02
771.58 -61.45
771.83 -65.28
772.08 -53.89
772.33 -61.92
772.58 -55.57
772.83 -60.36
773.08 -56.26
773.33 -64.58
773.58 -52.26
773.84 -56.70
774.09 -53.63
774.34 -54.44
774.59 -56.09
774.84 -54.62
775.09 -54.14
775.34 -52.67
775.59 -51.28
775.84 -50.23
776.09 -55.97
776.34 -52.65
776.59 -55.14
776.84 -52.05
777.09 -55.30
777.34 -49.76
777.59 -72.13
777.84 -52.91
778.09 -63.96
778.34 -52.56
778.59 -61.88
778.84 -50.66
779.09 -67.00
779.34 -55.24
779.59 -61.27
779.84 -52.95
780.09 -61.69
780.34 -54.23
780.59 -62.22
780.84 -51.45
781.09 -55.09
781.34 -51.39
781.59 -57.63
781.84 -53.03
782.09 -67.75
782.34 -52.42
782.59 -57.94
782.84 -54.52
783.09 -71.81
783.34 -53.49
783.59 -64.29
783.84 -54.98
784.09 -59.44
784.34 -60.24
784.59 -58.82
784.84 -57.65
785.09 -54.69
785.34 -53.72
785.59 -64.24
785.84 -55.27
786.09 -61.36
786.34 -53.77
786.59 -62.58
786.84 -52.83
787.10 -66.94
787.35 -58.27
787.60 -64.17
787.85 -54.43
788.10 -58.00
788.35 -51.50
788.60 -58.89
788.85 -55.14
789.10 -64.70
789.35 -51.52
789.60 -53.16
789.85 -58.66
790.10 -61.08
790.35 -64.00
790.60 -55.60
790.85 -52.74
791.10 -57.74
791.35 -55.45
791.60 -68.76
791.85 -55.74
792.10 -58.53
792.35 -54.61
792.60 -63.33
792.85 -60.98
793.10 -61.83
793.35 -55.77
793.60 -52.11
793.85 -55.06
794.10 -54.38
794.35 -54.43
794.60 -57.73
794.85 -57.90
795.10 -53.43
795.35 -52.74
795.60 -55.80
795.85 -51.42
796.10 -57.15
796.35 -50.68
796.60 -55.94
796.85 -48.53
797.10 -59.40
797.35 -52.12
797.60 -66.86
797.85 -55.05
798.10 -57.28
798.35 -51.95
798.60 -87.43
798.85 -54.02
799.10 -56.74
799.35 -52.96
799.60 -55.46
799.85 -48.72
800.10 -62.52
800.36 -53.30
800.61 -63.63
800.86 -50.17
801.11 -53.71
801.36 -48.13
801.61 -54.35
801.86 -51.63
802.11 -54.81
802.36 -56.26
802.61 -54.15
802.86 -57.22
803.11 -58.16
803.36 -72.39
803.61 -58.48
803.86 -57.88
804.11 -56.06
804.36 -51.93
804.61 -61.61
804.86 -58.75
805.11 -61.83
805.36 -52.37
805.61 -62.88
805.86 -56.37
806.11 -65.61
806.36 -57.47
806.61 -56.72
806.86 -51.42
807.11 -52.50
807.36 -55.51
807.61 -74.45
807.86 -61.12
808.11 -60.03
808.36 -54.81
808.61 -56.88
808.86 -60.11
809.11 -57.81
809.36 -52.80
809.61 -59.31
809.86 -53.31
810.11 -65.30
810.36 -57.89
810.61 -66.28
810.86 -57.02
811.11 -58.62
811.36 -56.46
811.61 -60.26
811.86 -60.37
812.11 -53.62
812.36 -54.60
812.61 -55.79
812.86 -52.30
813.11 -69.14
813.36 -61.43
813.62 -61.58
813.87 -55.85
814.12 -61.59
814.37 -57.57
814.62 -68.20
814.87 -57.39
815.12 -54.36
815.37 -53.90
815.62 -56.36
815.87 -59.12
816.12 -58.05
816.37 -56.17
816.62 -49.23
816.87 -48.98
817.12 -55.34
817.37 -50.18
817.62 -66.44
817.87 -51.56
818.12 -63.92
818.37 -49.14
818.62 -58.27
818.87 -54.72
819.12 -65.11
819.37 -57.62
819.62 -59.56
819.87 -51.73
820.12 -57.34
820.37 -56.33
820.62 -62.57
820.87 -56.10
821.12 -62.81
821.37 -52.18
821.62 -70.06
821.87 -54.67
822.12 -60.09
822.37 -53.37
822.62 -64.82
822.87 -50.52
823.12 -55.00
823.37 -59.95
823.62 -60.94
823.87 -62.84
824.12 -74.79
824.37 -53.91
824.62 -53.10
824.87 -64.95
825.12 -55.06
825.37 -57.71
825.62 -58.93
825.87 -53.79
826.12 -61.88
826.37 -61.10
826.63 -54.74
826.88 -53.84
827.13 -64.97
827.38 -55.82
827.63 -70.35
827.88 -60.06
828.13 -53.82
828.38 -51.92
828.63 -60.26
828.88 -59.20
829.13 -84.17
829.38 -64.52
829.63 -53.14
829.88 -53.37
830.13 -62.42
830.38 -59.73
830.63 -56.55
830.88 -55.44
831.13 -54.96
831.38 -49.63
831.63 -62.62
831.88 -57.99
832.13 -64.36
832.38 -54.19
832.63 -58.32
832.88 -53.03
833.13 -53.15
833.38 -59.39
833.63 -56.11
833.88 -55.09
834.13 -58.42
834.38 -53.43
834.63 -62.33
834.88 -61.17
835.13 -54.41
835.38 -53.02
835.63 -56.30
835.88 -51.20
836.13 -58.52
836.38 -52.57
836.63 -60.27
836.88 -52.75
837.13 -63.10
837.38 -52.45
837.63 -62.55
837.88 -54.26
838.13 -57.12
838.38 -50.86
838.63 -63.25
838.88 -50.13
839.13 -75.19
839.38 -51.24
839.63 -65.79
839.89 -51.40
840.14 -59.81
840.39 -51.79
840.64 -61.70
840.89 -54.00
841.14 -57.08
841.39 -55.32
841.64 -67.61
841.89 -52.73
842.14 -57.17
842.39 -59.79
842.64 -59.54
842.89 -52.56
843.14 -63.29
843.39 -51.78
843.64 -54.02
843.89 -53.26
844.14 -62.00
844.39 -51.34
844.64 -52.90
844.89 -59.03
845.14 -54.02
845.39 -61.84
845.64 -68.55
845.89 -70.23
846.14 -57.07
846.39 -61.12
846.64 -56.19
846.89 -63.37
847.14 -54.07
847.39 -56.09
847.64 -54.59
847.89 -51.74
848.14 -66.54
848.39 -55.61
848.64 -59.19
848.89 -53.03
849.14 -54.30
849.39 -52.31
849.64 -64.07
849.89 -58.47
850.14 -56.01
850.39 -51.37
850.64 -54.70
850.89 -53.68
851.14 -58.78
851.39 -53.79
851.64 -52.33
851.89 -47.11
852.14 -58.01
852.39 -48.91
852.64 -60.14
852.89 -52.36
853.15 -62.28
853.40 -52.10
853.65 -56.19
853.90 -61.50
854.15 -64.88
854.40 -59.17
854.65 -63.38
854.90 -54.30
855.15 -64.76
855.40 -56.62
855.65 -59.62
855.90 -53.64
856.15 -61.79
856.40 -52.64
856.65 -62.23
856.90 -53.82
857.15 -56.39
857.40 -53.16
857.65 -55.47
857.90 -53.47
858.15 -58.09
858.40 -57.71
858.65 -57.85
858.90 -55.23
859.15 -59.67
859.40 -52.73
859.65 -65.23
859.90 -53.45
860.15 -63.95
860.40 -50.40
860.65 -61.44
860.90 -52.57
861.15 -54.76
861.40 -63.51
861.65 -66.77
861.90 -58.20
862.15 -66.88
862.40 -56.80
862.65 -67.98
862.90 -61.28
863.15 -54.87
863.40 -51.20
863.65 -61.73
863.90 -50.48
864.15 -67.86
864.40 -52.08
864.65 -67.91
864.90 -51.57
865.15 -58.96
865.40 -53.08
865.65 -53.43
865.90 -61.42
866.15 -57.27
866.41 -68.12
866.66 -60.02
866.91 -72.66
867.16 -55.69
867.41 -59.29
867.66 -53.99
867.91 -53.11
868.16 -59.83
868.41 -54.30
868.66 -64.02
868.91 -54.85
869.16 -61.77
869.41 -53.74
869.66 -55.21
869.91 -54.99
870.16 -59.41
870.41 -58.19
870.66 -54.74
870.91 -52.77
871.16 -54.17
871.41 -50.93
871.66 -57.11
871.91 -50.84
872.16 -56.39
872.41 -47.14
872.66 -61.32
872.91 -49.20
873.16 -58.90
873.41 -51.64
873.66 -55.78
873.91 -49.38
874.16 -51.98
874.41 -54.19
874.66 -61.44
874.91 -58.18
875.16 -59.83
875.41 -50.33
875.66 -60.30
875.91 -54.73
876.16 -60.09
876.41 -52.61
876.66 -63.78
876.91 -52.91
877.16 -57.52
877.41 -58.40
877.66 -63.70
877.91 -56.50
878.16 -61.37
878.41 -55.49
878.66 -55.72
878.91 -64.52
879.16 -58.38
879.41 -54.17
879.67 -58.08
879.92 -50.35
880.17 -58.71
880.42 -54.26
880.67 -60.31
880.92 -54.50
881.17 -57.06
881.42 -57.77
881.67 -54.98
881.92 -70.72
882.17 -61.86
882.42 -69.01
882.67 -63.24
882.92 -66.76
883.17 -57.41
883.42 -64.07
883.67 -54.41
883.92 -54.20
884.17 -58.62
884.42 -53.56
884.67 -64.79
884.92 -56.14
885.17 -68.96
885.42 -57.40
885.67 -63.02
885.92 -54.13
886.17 -59.54
886.42 -59.52
886.67 -61.99
886.92 -58.85
887.17 -55.61
887.42 -52.39
887.67 -58.32
887.92 -53.23
888.17 -61.85
888.42 -52.25
888.67 -69.14
888.92 -52.58
889.17 -61.64
889.42 -54.97
889.67 -61.06
889.92 -53.32
890.17 -61.50
890.42 -59.94
890.67 -68.90
890.92 -61.63
891.17 -57.15
891.42 -54.38
891.67 -55.32
891.92 -52.71
892.17 -56.05
892.42 -49.70
892.67 -65.04
892.93 -49.83
893.18 -57.65
893.43 -50.96
893.68 -59.94
893.93 -50.33
894.18 -56.97
894.43 -54.44
894.68 -63.18
894.93 -52.69
895.18 -58.94
895.43 -50.93
895.68 -60.01
895.93 -50.98
896.18 -53.66
896.43 -52.16
896.68 -56.00
896.93 -56.46
897.18 -56.61
897.43 -62.34
897.68 -57.53
897.93 -58.00
898.18 -62.32
898.43 -63.54
898.68 -67.01
898.93 -68.12
899.18 -61.19
899.43 -58.82
899.68 -57.93
899.93 -52.75
900.18 -58.97
900.43 -52.38
900.68 -65.35
900.93 -55.40
901.18 -61.23
901.43 -53.67
901.68 -61.00
901.93 -57.70
902.18 -59.14
902.43 -73.86
902.68 -59.42
902.93 -57.50
903.18 -70.83
903.43 -59.17
903.68 -63.10
903.93 -60.17
904.18 -55.67
904.43 -50.42
904.68 -59.50
904.93 -59.71
905.18 -63.99
905.43 -59.34
905.68 -57.94
905.93 -54.02
906.19 -57.19
906.44 -58.57
906.69 -53.02
906.94 -60.55
907.19 -52.75
907.44 -51.68
907.69 -64.35
907.94 -60.81
908.19 -53.21
908.44 -52.04
908.69 -58.16
908.94 -50.79
909.19 -61.76
909.44 -57.92
909.69 -51.66
909.94 -48.52
910.19 -57.47
910.44 -49.72
910.69 -65.61
910.94 -54.21
911.19 -59.27
911.44 -48.94
911.69 -67.90
911.94 -50.09
912.19 -56.06
912.44 -54.11
912.69 -67.71
912.94 -50.93
913.19 -56.11
913.44 -54.42
913.69 -59.26
913.94 -59.11
914.19 -61.46
914.44 -54.96
914.69 -75.87
914.94 -57.00
915.19 -62.65
915.44 -54.95
915.69 -58.48
915.94 -48.97
916.19 -58.41
916.44 -51.97
916.69 -55.57
916.94 -52.46
917.19 -56.85
917.44 -53.31
917.69 -54.12
917.94 -63.22
918.19 -57.46
918.44 -58.44
918.69 -63.73
918.94 -57.64
919.20 -66.50
919.45 -57.83
919.70 -62.68
919.95 -52.17
920.20 -59.83
920.45 -57.27
920.70 -63.81
920.95 -65.03
921.20 -58.85
921.45 -56.81
921.70 -58.36
921.95 -54.12
922.20 -64.30
922.45 -57.28
922.70 -58.88
922.95 -52.39
923.20 -71.56
923.45 -54.34
923.70 -59.90
923.95 -55.85
924.20 -56.43
924.45 -50.35
924.70 -65.04
924.95 -51.87
925.20 -56.00
925.45 -49.67
925.70 -53.54
925.95 -50.16
926.20 -57.85
926.45 -54.75
926.70 -56.49
926.95 -53.71
927.20 -58.17
927.45 -53.77
927.70 -61.71
927.95 -56.65
928.20 -53.95
928.45 -52.08
928.70 -54.44
928.95 -53.19
929.20 -63.59
929.45 -60.69
929.70 -60.75
929.95 -54.47
930.20 -66.62
930.45 -56.24
930.70 -59.31
930.95 -53.33
931.20 -55.61
931.45 -49.90
931.70 -70.61
931.95 -50.24
932.20 -63.22
932.46 -51.74
932.71 -55.22
932.96 -51.60
933.21 -64.16
933.46 -52.51
933.71 -60.48
933.96 -51.88
934.21 -57.41
934.46 -50.95
934.71 -57.01
934.96 -52.16
935.21 -53.18
935.46 -58.36
935.71 -57.21
935.96 -56.76
936.21 -55.39
936.46 -61.05
936.71 -57.88
936.96 -60.37
937.21 -57.18
937.46 -62.05
937.71 -56.91
937.96 -74.36
938.21 -58.59
938.46 -67.72
938.71 -65.07
938.96 -66.95
939.21 -74.19
939.46 -65.37
939.71 -59.16
939.96 -70.12
940.21 -57.49
940.46 -59.52
940.71 -54.54
940.96 -54.27
941.21 -59.35
941.46 -53.36
941.71 -73.22
941.96 -56.65
942.21 -59.54
942.46 -53.32
942.71 -71.79
942.96 -55.98
943.21 -64.28
943.46 -54.79
943.71 -65.53
943.96 -51.65
944.21 -58.09
944.46 -54.27
944.71 -61.73
944.96 -58.62
945.21 -83.30
945.46 -57.62
945.72 -65.23
945.97 -54.15
946.22 -63.10
946.47 -54.46
946.72 -60.70
946.97 -52.77
947.22 -62.11
947.47 -54.40
947.72 -59.55
947.97 -60.30
948.22 -62.08
948.47 -55.82
948.72 -76.11
948.97 -55.53
949.22 -58.77
949.47 -56.56
949.72 -55.10
949.97 -54.09
950.22 -55.90
950.47 -53.90
950.72 -64.23
950.97 -53.96
951.22 -60.66
951.47 -50.88
951.72 -60.87
951.97 -55.77
952.22 -63.18
952.47 -55.57
952.72 -63.25
952.97 -50.78
953.22 -55.93
953.47 -56.96
953.72 -58.74
953.97 -59.65
954.22 -61.16
954.47 -57.25
954.72 -58.02
954.97 -61.29
955.22 -62.97
955.47 -55.65
955.72 -74.29
955.97 -54.22
956.22 -65.37
956.47 -56.53
956.72 -67.77
956.97 -53.71
957.22 -56.63
957.47 -68.08
957.72 -71.42
957.97 -55.10
958.22 -59.97
958.47 -55.39
958.72 -55.02
958.98 -63.90
959.23 -59.55
959.48 -58.76
959.73 -54.41
959.98 -55.25
960.23 -63.55
960.48 -58.87
960.73 -60.34
960.98 -64.08
961.23 -74.85
961.48 -61.54
961.73 -54.57
961.98 -60.95
962.23 -55.17
962.48 -53.36
962.73 -62.49
962.98 -56.73
963.23 -57.07
963.48 -55.54
963.73 -64.62
963.98 -56.67
964.23 -63.15
964.48 -59.59
964.73 -56.25
964.98 -54.37
965.23 -54.83
965.48 -51.02
965.73 -66.47
965.98 -53.59
966.23 -59.43
966.48 -52.09
966.73 -58.33
966.98 -49.83
967.23 -63.17
967.48 -51.92
967.73 -65.58
967.98 -52.90
968.23 -63.83
968.48 -49.34
968.73 -52.36
968.98 -61.45
969.23 -58.56
969.48 -58.23
969.73 -69.32
969.98 -54.24
970.23 -54.38
970.48 -62.53
970.73 -67.86
970.98 -61.36
971.23 -57.70
971.48 -53.01
971.73 -62.06
971.98 -63.61
972.24 -61.97
972.49 -54.62
972.74 -75.88
972.99 -54.40
973.24 -56.00
973.49 -66.53
973.74 -56.81
973.99 -54.91
974.24 -60.99
974.49 -53.16
974.74 -65.83
974.99 -57.96
975.24 -63.39
975.49 -51.78
975.74 -60.84
975.99 -55.60
976.24 -57.26
976.49 -70.08
976.74 -60.04
976.99 -54.98
977.24 -74.43
977.49 -57.52
977.74 -68.97
977.99 -56.28
978.24 -59.31
978.49 -54.59
978.74 -63.44
978.99 -56.39
979.24 -62.53
979.49 -57.91
979.74 -73.05
979.99 -54.76
980.24 -62.64
980.49 -61.18
980.74 -64.30
980.99 -57.85
981.24 -57.74
981.49 -55.75
981.74 -58.03
981.99 -65.79
982.24 -55.90
982.49 -57.91
982.74 -54.72
982.99 -52.67
983.24 -66.94
983.49 -57.07
983.74 -52.55
983.99 -48.94
984.24 -63.20
984.49 -51.30
984.74 -63.98
984.99 -55.08
985.24 -71.37
985.50 -52.53
985.75 -61.49
986.00 -58.02
986.25 -63.97
986.50 -55.67
986.75 -60.17
987.00 -50.14
987.25 -64.17
987.50 -52.28
987.75 -64.33
988.00 -51.72
988.25 -60.96
988.50 -51.04
988.75 -52.30
989.00 -62.75
989.25 -57.95
989.50 -64.62
989.75 -67.57
990.00 -58.41
990.25 -57.75
990.50 -65.25
990.75 -62.88
991.00 -56.30
991.25 -62.44
991.50 -53.84
991.75 -56.46
992.00 -59.63
992.25 -70.93
992.50 -55.58
992.75 -63.08
993.00 -61.06
993.25 -66.68
993.50 -70.96
993.75 -60.71
994.00 -54.11
994.25 -59.82
994.50 -56.53
994.75 -62.35
995.00 -62.76
995.25 -63.66
995.50 -55.14
995.75 -55.79
996.00 -59.21
996.25 -63.13
996.50 -63.02
996.75 -57.95
997.00 -55.71
997.25 -65.17
997.50 -55.19
997.75 -67.44
998.00 -57.47
998.25 -62.85
998.50 -54.05
998.76 -70.10
999.01 -56.59
999.26 -59.84
999.51 -62.80
999.76 -60.78
1000.01 -53.87
1000.26 -58.69
1000.51 -61.66
1000.76 -59.35
1001.01 -56.63
1001.26 -62.61
1001.51 -54.92
1001.76 -65.81
1002.01 -56.69
1002.26 -59.79
1002.51 -60.37
1002.76 -59.28
1003.01 -55.73
1003.26 -57.53
1003.51 -54.07
1003.76 -61.53
1004.01 -53.42
1004.26 -58.96
1004.51 -51.19
1004.76 -75.22
1005.01 -50.73
1005.26 -58.51
1005.51 -56.89
1005.76 -60.03
1006.01 -54.73
1006.26 -72.17
1006.51 -55.71
1006.76 -84.15
1007.01 -57.03
1007.26 -61.07
1007.51 -50.76
1007.76 -56.56
1008.01 -53.73
1008.26 -85.60
1008.51 -53.45
1008.76 -68.27
1009.01 -51.24
1009.26 -57.92
1009.51 -56.48
1009.76 -63.24
1010.01 -54.25
1010.26 -63.30
1010.51 -53.09
1010.76 -54.82
1011.01 -60.96
1011.26 -62.16
1011.51 -58.99
1011.76 -61.70
1012.02 -59.31
1012.27 -57.64
1012.52 -71.21
1012.77 -66.48
1013.02 -61.25
1013.27 -68.26
1013.52 -59.23
1013.77 -61.12
1014.02 -64.02
1014.27 -58.82
1014.52 -53.54
1014.77 -69.51
1015.02 -55.88
1015.27 -58.16
1015.52 -60.28
1015.77 -75.83
1016.02 -58.19
1016.27 -59.75
1016.52 -59.18
1016.77 -76.71
1017.02 -59.55
1017.27 -56.92
1017.52 -56.88
1017.77 -69.67
1018.02 -60.71
1018.27 -62.61
1018.52 -58.05
1018.77 -58.07
1019.02 -55.33
1019.27 -62.74
1019.52 -55.52
1019.77 -65.47
1020.02 -56.26
1020.27 -62.13
1020.52 -52.54
1020.77 -57.00
1021.02 -56.01
1021.27 -59.23
1021.52 -56.59
1021.77 -58.89
1022.02 -52.94
1022.27 -68.10
1022.52 -53.62
1022.77 -75.13
1023.02 -54.99
1023.27 -58.34
1023.52 -51.08
1023.77 -65.36
1024.02 -54.07
1024.27 -63.57
1024.52 -56.01
1024.77 -58.74


==> theory/figures/profile_apo_boxcar_N_elements_35_width_over_pitch_91.80.dat <==
x p
-1025.03 -52.47
-1024.77 -58.50
-1024.52 -61.82
-1024.27 -71.57
-1024.02 -62.90
-1023.77 -62.32
-1023.52 -54.36
-1023.27 -65.96
-1023.02 -57.08
-1022.77 -68.20
-1022.52 -58.24
-1022.27 -70.83
-1022.02 -57.06
-1021.77 -62.44
-1021.52 -60.30
-1021.27 -62.04
-1021.02 -60.47
-1020.77 -56.57
-1020.52 -54.72
-1020.27 -65.65
-1020.02 -57.56
-1019.77 -60.67
-1019.52 -60.08
-1019.27 -64.09
-1019.02 -62.81
-1018.77 -64.56
-1018.52 -65.38
-1018.27 -67.55
-1018.02 -61.97
-1017.77 -66.37
-1017.52 -59.24
-1017.27 -57.02
-1017.02 -58.86
-1016.77 -66.48
-1016.52 -64.22
-1016.27 -61.42
-1016.02 -58.55
-1015.77 -63.01
-1015.52 -58.77
-1015.27 -57.74
-1015.02 -62.29
-1014.77 -63.84
-1014.52 -55.65
-1014.27 -59.98
-1014.02 -70.59
-1013.77 -65.56
-1013.52 -63.24
-1013.27 -69.44
-1013.02 -75.13
-1012.77 -73.89
-1012.52 -67.24
-1012.27 -60.52
-1012.02 -64.67
-1011.76 -63.53
-1011.51 -64.35
-1011.26 -63.68
-1011.01 -66.67
-1010.76 -58.07
-1010.51 -56.79
-1010.26 -65.08
-1010.01 -57.36
-1009.76 -68.66
-1009.51 -62.18
-1009.26 -61.04
-1009.01 -55.55
-1008.76 -68.15
-1008.51 -56.81
-1008.26 -72.16
-1008.01 -59.09
-1007.76 -58.84
-1007.51 -55.03
-1007.26 -70.93
-1007.01 -59.03
-1006.76 -68.74
-1006.51 -58.09
-1006.26 -67.48
-1006.01 -58.21
-1005.76 -62.04
-1005.51 -67.29
-1005.26 -60.05
-1005.01 -55.33
-1004.76 -65.04
-1004.51 -52.88
-1004.26 -59.77
-1004.01 -56.09
-1003.76 -60.11
-1003.51 -57.86
-1003.26 -60.50
-1003.01 -59.96
-1002.76 -60.03
-1002.51 -59.83
-1002.26 -58.78
-1002.01 -59.59
-1001.76 -93.76
-1001.51 -57.42
-1001.26 -61.59
-1001.01 -62.51
-1000.76 -62.89
-1000.51 -65.08
-1000.26 -57.35
-1000.01 -57.02
-999.76 -60.63
-999.51 -59.13
-999.26 -78.28
-999.01 -60.70
-998.76 -69.27
-998.50 -59.92
-998.25 -57.09
-998.00 -57.94
-997.75 -65.83
-997.50 -54.16
-997.25 -59.67
-997.00 -57.32
-996.75 -55.75
-996.50 -62.54
-996.25 -66.85
-996.00 -63.62
-995.75 -59.22
-995.50 -57.29
-995.25 -60.49
-995.00 -70.11
-994.75 -67.46
-994.50 -64.28
-994.25 -65.40
-994.00 -57.52
-993.75 -61.55
-993.50 -66.81
-993.25 -66.16
-993.00 -65.15
-992.75 -66.75
-992.50 -59.87
-992.25 -70.24
-992.00 -64.38
-991.75 -61.15
-991.50 -58.75
-991.25 -62.47
-991.00 -61.47
-990.75 -63.86
-990.50 -65.46
-990.25 -63.73
-990.00 -60.37
-989.75 -68.64
-989.50 -68.18
-989.25 -60.99
-989.00 -72.59
-988.75 -52.73
-988.50 -53.41
-988.25 -64.07
-988.00 -54.94
-987.75 -78.43
-987.50 -57.72
-987.25 -64.97
-987.00 -53.84
-986.75 -61.41
-986.50 -57.16
-986.25 -59.69
-986.00 -61.36
-985.75 -62.69
-985.50 -54.18
-985.24 -61.18
-984.99 -59.29
-984.74 -68.51
-984.49 -57.69
-984.24 -66.83
-983.99 -52.35
-983.74 -57.10
-983.49 -58.58
-983.24 -62.97
-982.99 -57.24
-982.74 -56.52
-982.49 -72.57
-982.24 -60.51
-981.99 -58.39
-981.74 -55.73
-981.49 -57.83
-981.24 -58.38
-980.99 -56.23
-980.74 -63.36
-980.49 -69.83
-980.24 -70.82
-979.99 -64.55
-979.74 -60.54
-979.49 -56.33
-979.24 -62.47
-978.99 -60.03
-978.74 -67.91
-978.49 -57.57
-978.24 -60.60
-977.99 -62.33
-977.74 -67.70
-977.49 -61.62
-977.24 -65.63
-976.99 -55.47
-976.74 -60.51
-976.49 -62.84
-976.24 -60.63
-975.99 -61.01
-975.74 -70.16
-975.49 -61.41
-975.24 -72.82
-974.99 -60.91
-974.74 -60.84
-974.49 -52.86
-974.24 -58.89
-973.99 -58.61
-973.74 -56.41
-973.49 -60.84
-973.24 -55.71
-972.99 -56.45
-972.74 -75.15
-972.49 -57.05
-972.24 -60.30
-971.98 -66.01
-971.73 -60.56
-971.48 -55.16
-971.23 -61.92
-970.98 -63.22
-970.73 -59.16
-970.48 -59.80
-970.23 -57.81
-969.98 -60.62
-969.73 -64.22
-969.48 -60.32
-969.23 -71.66
-968.98 -70.74
-968.73 -56.79
-968.48 -55.23
-968.23 -57.51
-967.98 -55.35
-967.73 -62.94
-967.48 -52.39
-967.23 -57.65
-966.98 -53.43
-966.73 -59.75
-966.48 -60.00
-966.23 -67.10
-965.98 -60.36
-965.73 -64.65
-965.48 -53.19
-965.23 -58.42
-964.98 -58.76
-964.73 -59.48
-964.48 -65.18
-964.23 -75.79
-963.98 -57.57
-963.73 -61.59
-963.48 -58.47
-963.23 -57.26
-962.98 -67.35
-962.73 -61.43
-962.48 -54.82
-962.23 -59.09
-961.98 -60.22
-961.73 -55.53
-961.48 -63.30
-961.23 -69.46
-960.98 -64.04
-960.73 -65.21
-960.48 -65.50
-960.23 -69.61
-959.98 -60.26
-959.73 -62.13
-959.48 -59.42
-959.23 -58.91
-958.98 -66.06
-958.72 -53.80
-958.47 -56.62
-958.22 -64.02
-957.97 -56.88
-957.72 -66.56
-957.47 -68.79
-957.22 -60.20
-956.97 -57.88
-956.72 -66.45
-956.47 -65.56
-956.22 -59.17
-955.97 -56.38
-955.72 -73.60
-955.47 -56.01
-955.22 -62.88
-954.97 -63.07
-954.72 -60.67
-954.47 -65.79
-954.22 -58.94
-953.97 -62.14
-953.72 -59.27
-953.47 -57.45
-953.22 -62.87
-952.97 -55.17
-952.72 -65.98
-952.47 -61.59
-952.22 -58.05
-951.97 -55.67
-951.72 -64.54
-951.47 -52.98
-951.22 -57.99
-950.97 -60.38
-950.72 -66.49
-950.47 -58.38
-950.22 -67.94
-949.97 -55.23
-949.72 -55.56
-949.47 -62.19
-949.22 -56.72
-948.97 -55.59
-948.72 -66.77
-948.47 -57.93
-948.22 -62.74
-947.97 -69.34
-947.72 -59.84
-947.47 -61.19
-947.22 -60.48
-946.97 -56.15
-946.72 -61.22
-946.47 -55.28
-946.22 -63.04
-945.97 -59.08
-945.72 -65.44
-945.46 -64.76
-945.21 -63.82
-944.96 -59.94
-944.71 -64.60
-944.46 -55.19
-944.21 -56.50
-943.96 -55.21
-943.71 -67.23
-943.46 -59.28
-943.21 -71.66
-942.96 -59.02
-942.71 -65.17
-942.46 -57.58
-942.21 -64.51
-941.96 -63.28
-941.71 -73.77
-941.46 -56.31
-941.21 -63.71
-940.96 -57.05
-940.71 -56.46
-940.46 -65.77
-940.21 -60.48
-939.96 -71.49
-939.71 -63.55
-939.46 -73.00
-939.21 -81.08
-938.96 -71.42
-938.71 -68.32
-938.46 -74.50
-938.21 -71.26
-937.96 -64.88
-937.71 -59.60
-937.46 -72.38
-937.21 -56.83
-936.96 -60.96
-936.71 -59.86
-936.46 -63.26
-936.21 -60.11
-935.96 -62.72
-935.71 -62.29
-935.46 -67.30
-935.21 -54.19
-934.96 -55.74
-934.71 -58.26
-934.46 -53.12
-934.21 -60.02
-933.96 -56.64
-933.71 -67.76
-933.46 -58.68
-933.21 -62.96
-932.96 -55.09
-932.71 -57.61
-932.46 -54.99
-932.20 -66.01
-931.95 -55.03
-931.70 -67.61
-931.45 -52.84
-931.20 -60.05
-930.95 -55.10
-930.70 -59.20
-930.45 -58.80
-930.20 -63.66
-929.95 -61.33
-929.70 -69.26
-929.45 -64.65
-929.20 -64.72
-928.95 -53.59
-928.70 -55.01
-928.45 -56.76
-928.20 -54.35
-927.95 -56.72
-927.70 -65.84
-927.45 -57.78
-927.20 -62.86
-926.95 -58.99
-926.70 -56.72
-926.45 -57.90
-926.20 -62.86
-925.95 -54.87
-925.70 -56.91
-925.45 -54.26
-925.20 -57.60
-924.95 -55.76
-924.70 -66.09
-924.45 -53.85
-924.20 -61.69
-923.95 -58.36
-923.70 -62.35
-923.45 -57.36
-923.20 -70.53
-922.95 -56.43
-922.70 -65.30
-922.45 -57.93
-922.20 -63.65
-921.95 -54.46
-921.70 -57.17
-921.45 -64.11
-921.20 -60.33
-920.95 -70.63
-920.70 -66.81
-920.45 -61.20
-920.20 -59.26
-919.95 -57.28
-919.70 -69.37
-919.45 -57.16
-919.20 -68.52
-918.94 -58.33
-918.69 -61.00
-918.44 -71.40
-918.19 -64.52
-917.94 -72.89
-917.69 -55.28
-917.44 -55.61
-917.19 -59.15
-916.94 -53.80
-916.69 -58.94
-916.44 -57.14
-916.19 -61.46
-915.94 -54.63
-915.69 -65.78
-915.44 -59.49
-915.19 -82.86
-914.94 -57.78
-914.69 -68.53
-914.44 -59.50
-914.19 -60.38
-913.94 -62.35
-913.69 -60.80
-913.44 -61.45
-913.19 -57.69
-912.94 -54.73
-912.69 -69.59
-912.44 -56.33
-912.19 -56.10
-911.94 -52.97
-911.69 -76.23
-911.44 -54.62
-911.19 -64.12
-910.94 -61.67
-910.69 -60.63
-910.44 -51.67
-910.19 -62.24
-909.94 -51.65
-909.69 -53.65
-909.44 -70.22
-909.19 -68.03
-908.94 -55.88
-908.69 -62.08
-908.44 -55.98
-908.19 -57.05
-907.94 -59.55
-907.69 -58.29
-907.44 -53.62
-907.19 -56.31
-906.94 -58.65
-906.69 -53.12
-906.44 -59.17
-906.19 -66.01
-905.93 -64.97
-905.68 -59.11
-905.43 -60.64
-905.18 -68.14
-904.93 -58.93
-904.68 -66.66
-904.43 -53.84
-904.18 -53.88
-903.93 -62.59
-903.68 -64.20
-903.43 -57.36
-903.18 -57.99
-902.93 -56.26
-902.68 -60.41
-902.43 -72.31
-902.18 -59.77
-901.93 -60.68
-901.68 -61.70
-901.43 -59.25
-901.18 -59.88
-900.93 -58.06
-900.68 -63.94
-900.43 -53.23
-900.18 -57.19
-899.93 -56.83
-899.68 -58.26
-899.43 -64.60
-899.18 -66.22
-898.93 -69.27
-898.68 -67.64
-898.43 -61.14
-898.18 -67.35
-897.93 -76.63
-897.68 -67.03
-897.43 -76.38
-897.18 -55.25
-896.93 -54.82
-896.68 -56.36
-896.43 -54.67
-896.18 -53.59
-895.93 -53.02
-895.68 -67.25
-895.43 -55.69
-895.18 -74.48
-894.93 -56.02
-894.68 -61.44
-894.43 -55.67
-894.18 -58.30
-893.93 -54.12
-893.68 -68.32
-893.43 -57.74
-893.18 -63.46
-892.93 -53.37
-892.67 -62.49
-892.42 -52.21
-892.17 -57.25
-891.92 -58.56
-891.67 -59.68
-891.42 -60.53
-891.17 -59.43
-890.92 -62.32
-890.67 -65.95
-890.42 -66.82
-890.17 -62.49
-889.92 -57.57
-889.67 -60.23
-889.42 -58.65
-889.17 -66.04
-888.92 -55.05
-888.67 -61.30
-888.42 -59.55
-888.17 -65.65
-887.92 -61.63
-887.67 -67.32
-887.42 -54.17
-887.17 -61.29
-886.92 -56.89
-886.67 -58.52
-886.42 -64.85
-886.17 -58.37
-885.92 -56.40
-885.67 -64.09
-885.42 -63.10
-885.17 -69.29
-884.92 -60.32
-884.67 -64.15
-884.42 -54.64
-884.17 -57.85
-883.92 -61.49
-883.67 -56.34
-883.42 -65.73
-883.17 -77.19
-882.92 -67.87
-882.67 -66.76
-882.42 -68.19
-882.17 -59.67
-881.92 -60.78
-881.67 -60.04
-881.42 -65.91
-881.17 -61.81
-880.92 -62.03
-880.67 -61.91
-880.42 -58.84
-880.17 -59.96
-879.92 -53.84
-879.67 -64.57
-879.41 -58.99
-879.16 -63.01
-878.91 -60.85
-878.66 -56.75
-878.41 -60.76
-878.16 -58.07
-877.91 -57.17
-877.66 -66.20
-877.41 -62.06
-877.16 -59.05
-876.91 -55.26
-876.66 -59.01
-876.41 -57.88
-876.16 -74.54
-875.91 -62.49
-875.66 -54.86
-875.41 -52.54
-875.16 -72.96
-874.91 -57.55
-874.66 -68.66
-874.41 -59.32
-874.16 -54.13
-873.91 -53.83
-873.66 -58.42
-873.41 -54.62
-873.16 -61.36
-872.91 -52.00
-872.66 -64.11
-872.41 -49.97
-872.16 -56.82
-871.91 -55.70
-871.66 -61.76
-871.41 -55.98
-871.16 -61.77
-870.91 -54.78
-870.66 -55.39
-870.41 -57.77
-870.16 -59.27
-869.91 -60.21
-869.66 -61.90
-869.41 -62.80
-869.16 -63.79
-868.91 -60.56
-868.66 -63.73
-868.41 -58.24
-868.16 -61.33
-867.91 -56.64
-867.66 -55.09
-867.41 -60.36
-867.16 -66.07
-866.91 -62.18
-866.66 -58.44
-866.41 -68.18
-866.15 -56.00
-865.90 -60.90
-865.65 -58.40
-865.40 -56.97
-865.15 -62.77
-864.90 -55.32
-864.65 -58.61
-864.40 -55.00
-864.15 -72.86
-863.90 -54.35
-863.65 -67.36
-863.40 -54.92
-863.15 -59.90
-862.90 -61.83
-862.65 -63.71
-862.40 -58.29
-862.15 -62.16
-861.90 -66.88
-861.65 -62.85
-861.40 -61.63
-861.15 -57.68
-860.90 -56.46
-860.65 -66.59
-860.40 -54.82
-860.15 -69.03
-859.90 -57.32
-859.65 -63.16
-859.40 -55.58
-859.15 -60.14
-858.90 -57.20
-858.65 -58.39
-858.40 -68.85
-858.15 -62.14
-857.90 -56.89
-857.65 -60.24
-857.40 -54.45
-857.15 -57.90
-856.90 -58.18
-856.65 -63.63
-856.40 -58.92
-856.15 -62.18
-855.90 -61.00
-855.65 -63.51
-855.40 -63.81
-855.15 -69.55
-854.90 -57.76
-854.65 -64.94
-854.40 -62.77
-854.15 -61.65
-853.90 -65.20
-853.65 -60.09
-853.40 -60.02
-853.15 -60.55
-852.89 -56.54
-852.64 -60.31
-852.39 -52.40
-852.14 -58.78
-851.89 -50.61
-851.64 -56.17
-851.39 -56.44
-851.14 -60.44
-850.89 -57.78
-850.64 -57.11
-850.39 -56.02
-850.14 -62.57
-849.89 -58.71
-849.64 -80.95
-849.39 -53.26
-849.14 -56.02
-848.89 -57.84
-848.64 -56.33
-848.39 -60.84
-848.14 -71.33
-847.89 -56.40
-847.64 -61.39
-847.39 -56.81
-847.14 -55.79
-846.89 -67.29
-846.64 -58.12
-846.39 -59.30
-846.14 -57.91
-845.89 -66.65
-845.64 -68.63
-845.39 -62.41
-845.14 -57.24
-844.89 -60.07
-844.64 -55.15
-844.39 -53.63
-844.14 -57.95
-843.89 -56.88
-843.64 -56.89
-843.39 -55.46
-843.14 -70.04
-842.89 -58.13
-842.64 -62.26
-842.39 -64.99
-842.14 -62.06
-841.89 -57.20
-841.64 -71.29
-841.39 -57.32
-841.14 -57.32
-840.89 -54.41
-840.64 -72.93
-840.39 -56.82
-840.14 -62.91
-839.89 -58.43
-839.63 -63.50
-839.38 -56.23
-839.13 -59.30
-838.88 -50.82
-838.63 -60.64
-838.38 -53.91
-838.13 -54.52
-837.88 -60.35
-837.63 -71.01
-837.38 -55.78
-837.13 -60.64
-836.88 -53.35
-836.63 -61.57
-836.38 -55.48
-836.13 -58.26
-835.88 -55.96
-835.63 -59.08
-835.38 -57.76
-835.13 -57.53
-834.88 -64.27
-834.63 -66.00
-834.38 -58.56
-834.13 -62.31
-833.88 -59.54
-833.63 -61.25
-833.38 -57.92
-833.13 -54.41
-832.88 -57.22
-832.63 -56.00
-832.38 -54.27
-832.13 -61.22
-831.88 -67.77
-831.63 -59.96
-831.38 -51.90
-831.13 -57.14
-830.88 -58.72
-830.63 -58.31
-830.38 -64.91
-830.13 -62.10
-829.88 -58.48
-829.63 -56.11
-829.38 -59.30
-829.13 -62.50
-828.88 -59.97
-828.63 -64.35
-828.38 -54.13
-828.13 -54.03
-827.88 -59.67
-827.63 -80.45
-827.38 -62.11
-827.13 -71.44
-826.88 -55.97
-826.63 -55.58
-826.37 -65.23
-826.12 -62.31
-825.87 -57.60
-825.62 -69.92
-825.37 -56.39
-825.12 -54.29
-824.87 -64.47
-824.62 -58.44
-824.37 -55.35
-824.12 -59.84
-823.87 -64.99
-823.62 -57.86
-823.37 -61.57
-823.12 -56.26
-822.87 -51.76
-822.62 -60.42
-822.37 -59.23
-822.12 -60.66
-821.87 -61.46
-821.62 -63.40
-821.37 -55.41
-821.12 -65.08
-820.87 -59.85
-820.62 -71.86
-820.37 -61.38
-820.12 -58.03
-819.87 -53.52
-819.62 -58.00
-819.37 -58.90
-819.12 -73.37
-818.87 -60.34
-818.62 -55.39
-818.37 -53.05
-818.12 -70.32
-817.87 -52.07
-817.62 -63.43
-817.37 -52.35
-817.12 -54.06
-816.87 -55.41
-816.62 -52.34
-816.37 -57.06
-816.12 -60.57
-815.87 -57.60
-815.62 -58.85
-815.37 -54.39
-815.12 -53.71
-814.87 -58.13
-814.62 -63.17
-814.37 -63.41
-814.12 -61.87
-813.87 -59.12
-813.62 -61.31
-813.36 -61.93
-813.11 -61.57
-812.86 -56.72
-812.61 -67.98
-812.36 -54.21
-812.11 -52.20
-811.86 -61.43
-811.61 -57.38
-811.36 -56.23
-811.11 -73.21
-810.86 -61.77
-810.61 -67.75
-810.36 -65.82
-810.11 -63.61
-809.86 -55.66
-809.61 -57.56
-809.36 -54.67
-809.11 -58.76
-808.86 -68.80
-808.61 -64.87
-808.36 -61.12
-808.11 -67.00
-807.86 -68.45
-807.61 -68.69
-807.36 -60.46
-807.11 -56.45
-806.86 -54.35
-806.61 -59.82
-806.36 -64.99
-806.11 -64.43
-805.86 -58.29
-805.61 -71.03
-805.36 -55.11
-805.11 -55.25
-804.86 -59.09
-804.61 -62.39
-804.36 -51.97
-804.11 -53.32
-803.86 -58.03
-803.61 -58.38
-803.36 -58.98
-803.11 -57.44
-802.86 -56.17
-802.61 -52.75
-802.36 -57.17
-802.11 -55.72
-801.86 -53.00
-801.61 -63.71
-801.36 -52.35
-801.11 -56.68
-800.86 -55.49
-800.61 -64.28
-800.36 -57.40
-800.10 -63.63
-799.85 -52.58
-799.60 -62.41
-799.35 -55.51
-799.10 -58.01
-798.85 -55.07
-798.60 -63.31
-798.35 -58.41
-798.10 -59.77
-797.85 -65.36
-797.60 -60.34
-797.35 -56.35
-797.10 -56.89
-796.85 -48.85
-796.60 -54.81
-796.35 -53.14
-796.10 -54.80
-795.85 -63.29
-795.60 -61.58
-795.35 -55.46
-795.10 -56.42
-794.85 -57.83
-794.60 -57.83
-794.35 -55.94
-794.10 -57.21
-793.85 -61.46
-793.60 -54.55
-793.35 -62.04
-793.10 -62.22
-792.85 -59.64
-792.60 -78.70
-792.35 -59.32
-792.10 -66.71
-791.85 -61.61
-791.60 -71.14
-791.35 -60.15
-791.10 -59.35
-790.85 -58.32
-790.60 -62.57
-790.35 -73.91
-790.10 -65.43
-789.85 -60.30
-789.60 -53.87
-789.35 -54.17
-789.10 -62.95
-788.85 -56.28
-788.60 -68.28
-788.35 -54.19
-788.10 -61.74
-787.85 -59.97
-787.60 -65.74
-787.35 -62.98
-787.10 -68.22
-786.84 -56.37
-786.59 -70.19
-786.34 -57.15
-786.09 -63.68
-785.84 -60.03
-785.59 -64.83
-785.34 -58.77
-785.09 -60.09
-784.84 -65.19
-784.59 -61.56
-784.34 -65.91
-784.09 -62.11
-783.84 -57.45
-783.59 -71.76
-783.34 -55.95
-783.09 -64.92
-782.84 -60.49
-782.59 -63.51
-782.34 -57.75
-782.09 -70.22
-781.84 -54.85
-781.59 -55.59
-781.34 -54.58
-781.09 -57.57
-780.84 -54.46
-780.59 -62.36
-780.34 -59.73
-780.09 -71.04
-779.84 -58.70
-779.59 -65.30
-779.34 -64.69
-779.09 -62.19
-778.84 -54.08
-778.59 -70.10
-778.34 -55.82
-778.09 -63.76
-777.84 -55.63
-777.59 -66.86
-777.34 -52.45
-777.09 -56.10
-776.84 -56.71
-776.59 -56.75
-776.34 -54.14
-776.09 -59.56
-775.84 -52.92
-775.59 -53.33
-775.34 -58.28
-775.09 -58.04
-774.84 -64.39
-774.59 -66.34
-774.34 -55.21
-774.09 -54.87
-773.84 -59.41
-773.58 -53.25
-773.33 -61.19
-773.08 -58.55
-772.83 -58.43
-772.58 -63.92
-772.33 -56.89
-772.08 -53.99
-771.83 -66.85
-771.58 -61.34
-771.33 -64.20
-771.08 -59.76
-770.83 -65.17
-770.58 -62.42
-770.33 -65.16
-770.08 -61.07
-769.83 -56.44
-769.58 -59.75
-769.33 -53.64
-769.08 -56.01
-768.83 -64.89
-768.58 -56.18
-768.33 -58.09
-768.08 -63.10
-767.83 -58.28
-767.58 -57.32
-767.33 -62.03
-767.08 -58.63
-766.83 -57.38
-766.58 -60.72
-766.33 -59.33
-766.08 -65.37
-765.83 -57.27
-765.58 -59.55
-765.33 -56.15
-765.08 -62.01
-764.83 -51.98
-764.58 -61.37
-764.33 -51.96
-764.08 -54.08
-763.83 -62.87
-763.58 -57.95
-763.33 -71.68
-763.08 -62.66
-762.83 -66.63
-762.58 -62.16
-762.33 -66.89
-762.08 -61.88
-761.83 -56.21
-761.58 -59.11
-761.33 -57.99
-761.08 -59.62
-760.83 -63.73
-760.58 -57.63
-760.32 -53.65
-760.07 -57.88
-759.82 -54.20
-759.57 -55.70
-759.32 -58.24
-759.07 -58.36
-758.82 -54.11
-758.57 -55.44
-758.32 -62.66
-758.07 -62.14
-757.82 -62.21
-757.57 -67.69
-757.32 -54.83
-757.07 -54.43
-756.82 -55.82
-756.57 -62.43
-756.32 -57.69
-756.07 -56.44
-755.82 -56.65
-755.57 -60.90
-755.32 -80.09
-755.07 -63.30
-754.82 -56.76
-754.57 -60.61
-754.32 -51.81
-754.07 -50.36
-753.82 -56.56
-753.57 -58.93
-753.32 -58.92
-753.07 -72.13
-752.82 -57.50
-752.57 -55.51
-752.32 -58.85
-752.07 -59.32
-751.82 -55.41
-751.57 -58.60
-751.32 -67.02
-751.07 -60.13
-750.82 -59.91
-750.57 -60.59
-750.32 -62.70
-750.07 -62.46
-749.82 -55.80
-749.57 -57.20
-749.32 -61.64
-749.07 -59.96
-748.82 -58.93
-748.57 -61.65
-748.32 -59.47
-748.07 -65.25
-747.82 -65.78
-747.57 -58.61
-747.32 -55.75
-747.06 -60.29
-746.81 -55.43
-746.56 -60.02
-746.31 -57.04
-746.06 -83.11
-745.81 -58.20
-745.56 -64.08
-745.31 -60.05
-745.06 -65.19
-744.81 -55.93
-744.56 -65.57
-744.31 -55.13
-744.06 -60.59
-743.81 -69.59
-743.56 -61.07
-743.31 -54.86
-743.06 -58.97
-742.81 -55.34
-742.56 -63.52
-742.31 -59.42
-742.06 -60.11
-741.81 -52.68
-741.56 -55.15
-741.31 -56.64
-741.06 -58.78
-740.81 -67.11
-740.56 -55.62
-740.31 -54.86
-740.06 -58.95
-739.81 -54.97
-739.56 -61.84
-739.31 -63.01
-739.06 -70.39
-738.81 -64.21
-738.56 -70.29
-738.31 -62.68
-738.06 -55.31
-737.81 -53.57
-737.56 -62.62
-737.31 -52.76
-737.06 -57.94
-736.81 -59.75
-736.56 -63.18
-736.31 -58.06
-736.06 -55.17
-735.81 -51.37
-735.56 -53.88
-735.31 -53.44
-735.06 -60.48
-734.81 -57.35
-734.56 -64.44
-734.31 -52.99
-734.06 -57.19
-733.80 -61.62
-733.55 -66.11
-733.30 -62.54
-733.05 -67.06
-732.80 -52.44
-732.55 -54.90
-732.30 -62.51
-732.05 -59.84
-731.80 -83.42
-731.55 -67.79
-731.30 -54.87
-731.05 -53.76
-730.80 -57.52
-730.55 -58.38
-730.30 -57.10
-730.05 -66.35
-729.80 -59.72
-729.55 -56.82
-729.30 -61.91
-729.05 -68.44
-728.80 -63.39
-728.55 -66.60
-728.30 -57.06
-728.05 -57.59
-727.80 -63.67
-727.55 -60.42
-727.30 -59.64
-727.05 -65.09
-726.80 -57.11
-726.55 -55.13
-726.30 -57.30
-726.05 -58.20
-725.80 -53.92
-725.55 -61.17
-725.30 -53.12
-725.05 -53.57
-724.80 -53.24
-724.55 -72.80
-724.30 -58.08
-724.05 -60.01
-723.80 -51.29
-723.55 -55.01
-723.30 -51.36
-723.05 -59.70
-722.80 -56.89
-722.55 -58.29
-722.30 -54.37
-722.05 -58.33
-721.80 -61.20
-721.55 -62.60
-721.30 -53.79
-721.05 -64.87
-720.79 -53.04
-720.54 -56.65
-720.29 -57.31
-720.04 -61.27
-719.79 -56.25
-719.54 -56.40
-719.29 -56.29
-719.04 -55.53
-718.79 -55.83
-718.54 -57.80
-718.29 -54.28
-718.04 -55.85
-717.79 -57.15
-717.54 -64.59
-717.29 -60.60
-717.04 -59.76
-716.79 -56.28
-716.54 -59.24
-716.29 -61.22
-716.04 -67.19
-715.79 -62.92
-715.54 -65.09
-715.29 -57.03
-715.04 -64.36
-714.79 -53.68
-714.54 -52.91
-714.29 -52.72
-714.04 -53.98
-713.79 -54.01
-713.54 -60.21
-713.29 -61.13
-713.04 -58.57
-712.79 -57.28
-712.54 -58.14
-712.29 -55.91
-712.04 -68.22
-711.79 -58.51
-711.54 -62.37
-711.29 -62.60
-711.04 -68.95
-710.79 -66.01
-710.54 -61.72
-710.29 -56.38
-710.04 -56.50
-709.79 -52.45
-709.54 -57.29
-709.29 -58.11
-709.04 -61.04
-708.79 -70.44
-708.54 -59.96
-708.29 -56.89
-708.04 -63.36
-707.79 -56.48
-707.53 -64.96
-707.28 -60.12
-707.03 -74.51
-706.78 -59.91
-706.53 -68.37
-706.28 -66.86
-706.03 -65.23
-705.78 -57.10
-705.53 -58.93
-705.28 -54.42
-705.03 -58.99
-704.78 -59.17
-704.53 -61.77
-704.28 -55.23
-704.03 -61.04
-703.78 -54.75
-703.53 -62.40
-703.28 -56.13
-703.03 -57.95
-702.78 -51.35
-702.53 -57.42
-702.28 -53.87
-702.03 -54.47
-701.78 -62.79
-701.53 -61.27
-701.28 -62.08
-701.03 -63.42
-700.78 -57.02
-700.53 -53.58
-700.28 -57.72
-700.03 -62.43
-699.78 -65.82
-699.53 -59.89
-699.28 -56.10
-699.03 -52.17
-698.78 -56.65
-698.53 -63.42
-698.28 -58.39
-698.03 -63.14
-697.78 -54.38
-697.53 -53.81
-697.28 -60.99
-697.03 -63.95
-696.78 -62.44
-696.53 -67.88
-696.28 -60.32
-696.03 -55.88
-695.78 -61.04
-695.53 -57.77
-695.28 -57.79
-695.03 -60.78
-694.78 -55.84
-694.53 -63.36
-694.27 -59.96
-694.02 -56.45
-693.77 -53.49
-693.52 -53.93
-693.27 -50.60
-693.02 -57.70
-692.77 -65.52
-692.52 -60.69
-692.27 -56.56
-692.02 -59.64
-691.77 -53.11
-691.52 -75.21
-691.27 -57.32
-691.02 -63.17
-690.77 -52.45
-690.52 -59.43
-690.27 -59.86
-690.02 -71.20
-689.77 -65.03
-689.52 -58.20
-689.27 -53.59
-689.02 -71.21
-688.77 -53.55
-688.52 -65.20
-688.27 -58.34
-688.02 -64.62
-687.77 -54.79
-687.52 -59.64
-687.27 -53.06
-687.02 -60.62
-686.77 -54.63
-686.52 -63.13
-686.27 -55.98
-686.02 -62.95
-685.77 -53.66
-685.52 -60.07
-685.27 -55.18
-685.02 -60.75
-684.77 -55.32
-684.52 -57.31
-684.27 -56.40
-684.02 -56.68
-683.77 -55.41
-683.52 -63.38
-683.27 -55.76
-683.02 -56.44
-682.77 -52.59
-682.52 -58.72
-682.27 -52.07
-682.02 -60.24
-681.77 -52.85
-681.52 -56.10
-681.27 -55.32
-681.01 -56.05
-680.76 -61.57
-680.51 -59.88
-680.26 -57.72
-680.01 -57.57
-679.76 -59.93
-679.51 -58.80
-679.26 -58.91
-679.01 -66.15
-678.76 -56.83
-678.51 -54.48
-678.26 -59.38
-678.01 -55.62
-677.76 -58.84
-677.51 -57.36
-677.26 -52.60
-677.01 -58.42
-676.76 -56.20
-676.51 -67.55
-676.26 -62.96
-676.01 -59.57
-675.76 -54.05
-675.51 -63.91
-675.26 -63.08
-675.01 -60.97
-674.76 -58.11
-674.51 -58.69
-674.26 -53.76
-674.01 -66.29
-673.76 -61.10
-673.51 -56.43
-673.26 -53.50
-673.01 -57.17
-672.76 -52.76
-672.51 -60.88
-672.26 -56.83
-672.01 -61.07
-671.76 -52.14
-671.51 -70.68
-671.26 -52.04
-671.01 -58.95
-670.76 -55.19
-670.51 -63.50
-670.26 -51.85
-670.01 -58.75
-669.76 -52.68
-669.51 -52.88
-669.26 -65.87
-669.01 -57.41
-668.76 -54.54
-668.51 -60.43
-668.26 -53.11
-668.01 -59.51
-667.75 -57.85
-667.50 -68.60
-667.25 -53.89
-667.00 -57.43
-666.75 -53.24
-666.50 -58.19
-666.25 -52.41
-666.00 -67.69
-665.75 -52.11
-665.50 -55.32
-665.25 -55.79
-665.00 -58.13
-664.75 -56.93
-664.50 -60.02
-664.25 -52.38
-664.00 -54.01
-663.75 -53.10
-663.50 -61.58
-663.25 -58.39
-663.00 -59.14
-662.75 -50.83
-662.50 -55.19
-662.25 -52.62
-662.00 -61.07
-661.75 -52.10
-661.50 -64.86
-661.25 -49.19
-661.00 -51.99
-660.75 -54.44
-660.50 -56.06
-660.25 -58.13
-660.00 -60.10
-659.75 -52.06
-659.50 -51.89
-659.25 -53.73
-659.00 -59.64
-658.75 -57.69
-658.50 -62.51
-658.25 -52.96
-658.00 -52.99
-657.75 -62.48
-657.50 -60.88
-657.25 -56.61
-657.00 -55.86
-656.75 -52.73
-656.50 -55.37
-656.25 -61.75
-656.00 -75.30
-655.75 -54.93
-655.50 -57.64
-655.25 -55.24
-655.00 -55.49
-654.75 -65.03
-654.49 -87.32
-654.24 -54.98
-653.99 -56.02
-653.74 -64.06
-653.49 -57.09
-653.24 -63.25
-652.99 -58.50
-652.74 -52.94
-652.49 -58.92
-652.24 -52.91
-651.99 -56.46
-651.74 -57.09
-651.49 -57.68
-651.24 -51.64
-650.99 -56.41
-650.74 -57.22
-650.49 -61.76
-650.24 -58.67
-649.99 -69.05
-649.74 -53.53
-649.49 -58.70
-649.24 -56.54
-648.99 -57.43
-648.74 -58.12
-648.49 -61.63
-648.24 -57.62
-647.99 -55.32
-647.74 -54.67
-647.49 -61.80
-647.24 -53.57
-646.99 -57.41
-646.74 -52.32
-646.49 -53.63
-646.24 -55.49
-645.99 -62.54
-645.74 -56.45
-645.49 -57.70
-645.24 -52.64
-644.99 -53.73
-644.74 -60.00
-644.49 -67.44
-644.24 -58.06
-643.99 -55.23
-643.74 -52.86
-643.49 -56.46
-643.24 -56.53
-642.99 -61.60
-642.74 -51.46
-642.49 -53.74
-642.24 -53.94
-641.99 -55.55
-641.74 -55.30
-641.49 -73.81
-641.23 -53.71
-640.98 -64.47
-640.73 -52.54
-640.48 -59.31
-640.23 -55.09
-639.98 -62.77
-639.73 -52.43
-639.48 -54.84
-639.23 -53.25
-638.98 -53.78
-638.73 -54.28
-638.48 -53.35
-638.23 -52.57
-637.98 -50.50
-637.73 -60.23
-637.48 -55.58
-637.23 -64.41
-636.98 -59.94
-636.73 -55.74
-636.48 -59.47
-636.23 -57.52
-635.98 -63.90
-635.73 -61.15
-635.48 -70.15
-635.23 -58.11
-634.98 -58.61
-634.73 -55.47
-634.48 -57.38
-634.23 -53.04
-633.98 -54.39
-633.73 -54.23
-633.48 -55.89
-633.23 -65.12
-632.98 -58.04
-632.73 -64.59
-632.48 -55.13
-632.23 -52.72
-631.98 -62.93
-631.73 -61.54
-631.48 -61.39
-631.23 -53.37
-630.98 -58.34
-630.73 -52.14
-630.48 -61.48
-630.23 -53.23
-629.98 -61.03
-629.73 -53.01
-629.48 -54.54
-629.23 -50.94
-628.98 -55.05
-628.73 -54.38
-628.48 -55.76
-628.23 -58.24
-627.97 -54.67
-627.72 -57.48
-627.47 -62.42
-627.22 -63.47
-626.97 -68.95
-626.72 -52.37
-626.47 -54.24
-626.22 -52.47
-625.97 -55.11
-625.72 -56.12
-625.47 -57.95
-625.22 -52.63
-624.97 -55.99
-624.72 -54.74
-624.47 -55.31
-624.22 -53.83
-623.97 -52.90
-623.72 -58.35
-623.47 -54.31
-623.22 -68.98
-622.97 -59.22
-622.72 -55.52
-622.47 -56.51
-622.22 -57.61
-621.97 -55.98
-621.72 -59.33
-621.47 -56.76
-621.22 -54.72
-620.97 -52.83
-620.72 -55.02
-620.47 -56.61
-620.22 -55.03
-619.97 -60.25
-619.72 -51.05
-619.47 -53.34
-619.22 -57.51
-618.97 -58.68
-618.72 -63.17
-618.47 -65.12
-618.22 -56.57
-617.97 -56.99
-617.72 -58.64
-617.47 -55.94
-617.22 -55.83
-616.97 -55.39
-616.72 -57.09
-616.47 -52.53
-616.22 -53.30
-615.97 -57.12
-615.72 -53.63
-615.47 -58.42
-615.22 -62.17
-614.96 -58.86
-614.71 -59.06
-614.46 -59.52
-614.21 -68.77
-613.96 -65.05
-613.71 -64.40
-613.46 -57.32
-613.21 -54.54
-612.96 -58.38
-612.71 -54.14
-612.46 -56.53
-612.21 -54.65
-611.96 -53.65
-611.71 -55.31
-611.46 -54.90
-611.21 -51.29
-610.96 -65.88
-610.71 -56.89
-610.46 -60.43
-610.21 -52.48
-609.96 -55.23
-609.71 -52.12
-609.46 -83.54
-609.21 -53.25
-608.96 -61.39
-608.71 -48.00
-608.46 -51.37
-608.21 -49.09
-607.96 -51.70
-607.71 -51.92
-607.46 -54.22
-607.21 -54.90
-606.96 -51.50
-606.71 -53.58
-606.46 -55.67
-606.21 -55.54
-605.96 -56.29
-605.71 -53.78
-605.46 -53.00
-605.21 -58.76
-604.96 -56.55
-604.71 -56.55
-604.46 -56.39
-604.21 -50.32
-603.96 -50.52
-603.71 -50.38
-603.46 -54.34
-603.21 -54.77
-602.96 -53.82
-602.71 -56.10
-602.46 -50.08
-602.21 -63.81
-601.96 -55.78
-601.70 -60.33
-601.45 -59.68
-601.20 -67.07
-600.95 -55.39
-600.70 -57.31
-600.45 -54.14
-600.20 -50.89
-599.95 -52.71
-599.70 -52.84
-599.45 -57.01
-599.20 -54.30
-598.95 -60.59
-598.70 -53.63
-598.45 -53.14
-598.20 -57.67
-597.95 -57.56
-597.70 -62.22
-597.45 -63.02
-597.20 -56.03
-596.95 -62.80
-596.70 -53.49
-596.45 -54.88
-596.20 -54.48
-595.95 -52.70
-595.70 -50.80
-595.45 -55.62
-595.20 -54.37
-594.95 -60.60
-594.70 -56.86
-594.45 -57.01
-594.20 -52.87
-593.95 -54.49
-593.70 -51.79
-593.45 -56.11
-593.20 -60.09
-592.95 -60.49
-592.70 -52.62
-592.45 -51.89
-592.20 -50.66
-591.95 -58.45
-591.70 -52.24
-591.45 -54.80
-591.20 -55.05
-590.95 -56.41
-590.70 -59.94
-590.45 -62.20
-590.20 -51.70
-589.95 -54.27
-589.70 -57.73
-589.45 -59.22
-589.20 -59.86
-588.95 -58.11
-588.70 -52.84
-588.44 -52.40
-588.19 -50.42
-587.94 -55.20
-587.69 -48.61
-587.44 -53.27
-587.19 -50.93
-586.94 -51.00
-586.69 -56.27
-586.44 -53.75
-586.19 -55.38
-585.94 -50.57
-585.69 -58.22
-585.44 -55.11
-585.19 -73.28
-584.94 -64.55
-584.69 -53.53
-584.44 -49.77
-584.19 -52.49
-583.94 -51.13
-583.69 -53.91
-583.44 -58.57
-583.19 -55.46
-582.94 -53.12
-582.69 -59.91
-582.44 -52.08
-582.19 -57.44
-581.94 -60.25
-581.69 -58.08
-581.44 -59.85
-581.19 -65.62
-580.94 -56.68
-580.69 -58.45
-580.44 -57.23
-580.19 -54.80
-579.94 -53.91
-579.69 -55.39
-579.44 -54.74
-579.19 -56.05
-578.94 -64.63
-578.69 -56.44
-578.44 -55.15
-578.19 -54.45
-577.94 -57.21
-577.69 -54.69
-577.44 -68.12
-577.19 -55.26
-576.94 -57.49
-576.69 -56.20
-576.44 -51.63
-576.19 -50.62
-575.94 -64.91
-575.69 -52.20
-575.44 -56.47
-575.18 -56.55
-574.93 -56.60
-574.68 -52.59
-574.43 -58.67
-574.18 -55.99
-573.93 -60.16
-573.68 -55.67
-573.43 -56.64
-573.18 -56.31
-572.93 -59.46
-572.68 -55.58
-572.43 -53.91
-572.18 -54.92
-571.93 -51.57
-571.68 -51.96
-571.43 -57.97
-571.18 -58.20
-570.93 -58.73
-570.68 -54.02
-570.43 -53.36
-570.18 -54.39
-569.93 -56.11
-569.68 -62.74
-569.43 -56.58
-569.18 -54.92
-568.93 -58.08
-568.68 -53.99
-568.43 -56.22
-568.18 -55.93
-567.93 -53.43
-567.68 -53.33
-567.43 -55.88
-567.18 -55.79
-566.93 -52.90
-566.68 -60.69
-566.43 -54.76
-566.18 -64.83
-565.93 -56.35
-565.68 -54.26
-565.43 -52.84
-565.18 -54.81
-564.93 -55.40
-564.68 -60.40
-564.43 -54.89
-564.18 -52.55
-563.93 -51.80
-563.68 -59.55
-563.43 -57.35
-563.18 -64.13
-562.93 -54.11
-562.68 -59.38
-562.43 -52.22
-562.18 -57.64
-561.92 -57.88
-561.67 -63.44
-561.42 -55.03
-561.17 -54.65
-560.92 -56.19
-560.67 -56.98
-560.42 -64.68
-560.17 -58.38
-559.92 -52.55
-559.67 -50.35
-559.42 -56.46
-559.17 -54.78
-558.92 -57.89
-558.67 -54.93
-558.42 -55.13
-558.17 -49.24
-557.92 -53.22
-557.67 -54.23
-557.42 -62.85
-557.17 -57.08
-556.92 -58.23
-556.67 -54.35
-556.42 -54.54
-556.17 -53.41
-555.92 -62.88
-555.67 -53.33
-555.42 -56.72
-555.17 -54.40
-554.92 -56.79
-554.67 -53.37
-554.42 -62.99
-554.17 -52.74
-553.92 -56.33
-553.67 -50.86
-553.42 -55.95
-553.17 -54.76
-552.92 -60.61
-552.67 -51.88
-552.42 -53.69
-552.17 -53.00
-551.92 -52.86
-551.67 -50.70
-551.42 -57.45
-551.17 -52.63
-550.92 -54.95
-550.67 -51.47
-550.42 -47.21
-550.17 -52.20
-549.92 -53.38
-549.67 -61.30
-549.42 -58.24
-549.17 -56.01
-548.92 -51.39
-548.66 -51.48
-548.41 -56.77
-548.16 -52.53
-547.91 -53.78
-547.66 -51.33
-547.41 -52.75
-547.16 -52.86
-546.91 -60.61
-546.66 -52.51
-546.41 -51.66
-546.16 -51.40
-545.91 -49.65
-545.66 -53.98
-545.41 -59.40
-545.16 -57.33
-544.91 -52.05
-544.66 -52.99
-544.41 -50.82
-544.16 -51.89
-543.91 -57.96
-543.66 -54.31
-543.41 -56.14
-543.16 -53.62
-542.91 -52.97
-542.66 -53.24
-542.41 -57.37
-542.16 -51.81
-541.91 -58.49
-541.66 -55.85
-541.41 -56.91
-541.16 -53.87
-540.91 -51.72
-540.66 -53.73
-540.41 -52.10
-540.16 -57.01
-539.91 -58.75
-539.66 -55.57
-539.41 -65.58
-539.16 -55.14
-538.91 -54.72
-538.66 -53.51
-538.41 -56.84
-538.16 -53.01
-537.91 -75.13
-537.66 -56.12
-537.41 -56.50
-537.16 -49.53
-536.91 -54.16
-536.66 -48.52
-536.41 -53.92
-536.16 -54.84
-535.91 -62.00
-535.66 -53.39
-535.40 -52.40
-535.15 -46.32
-534.90 -51.40
-534.65 -51.20
-534.40 -52.78
-534.15 -53.46
-533.90 -50.80
-533.65 -51.09
-533.40 -50.50
-533.15 -55.87
-532.90 -55.98
-532.65 -52.12
-532.40 -52.69
-532.15 -56.24
-531.90 -54.91
-531.65 -56.87
-531.40 -55.13
-531.15 -52.43
-530.90 -51.47
-530.65 -54.86
-530.40 -51.83
-530.15 -56.37
-529.90 -52.89
-529.65 -53.07
-529.40 -49.29
-529.15 -53.61
-528.90 -50.31
-528.65 -58.83
-528.40 -55.66
-528.15 -67.84
-527.90 -53.40
-527.65 -54.61
-527.40 -51.49
-527.15 -53.97
-526.90 -54.01
-526.65 -60.20
-526.40 -50.88
-526.15 -54.82
-525.90 -51.20
-525.65 -50.56
-525.40 -56.73
-525.15 -58.02
-524.90 -55.65
-524.65 -53.33
-524.40 -56.90
-524.15 -57.10
-523.90 -61.19
-523.65 -55.88
-523.40 -50.53
-523.15 -51.44
-522.90 -52.07
-522.65 -55.37
-522.39 -59.48
-522.14 -52.46
-521.89 -52.54
-521.64 -53.34
-521.39 -54.20
-521.14 -56.56
-520.89 -63.86
-520.64 -56.37
-520.39 -55.51
-520.14 -54.60
-519.89 -52.66
-519.64 -51.77
-519.39 -58.35
-519.14 -53.48
-518.89 -58.10
-518.64 -55.49
-518.39 -57.93
-518.14 -57.92
-517.89 -59.77
-517.64 -55.10
-517.39 -61.77
-517.14 -56.13
-516.89 -62.73
-516.64 -54.33
-516.39 -54.76
-516.14 -49.56
-515.89 -50.41
-515.64 -53.09
-515.39 -52.85
-515.14 -54.69
-514.89 -63.81
-514.64 -54.58
-514.39 -55.84
-514.14 -55.26
-513.89 -53.30
-513.64 -54.78
-513.39 -58.40
-513.14 -52.68
-512.89 -50.51
-512.64 -49.36
-512.39 -50.06
-512.14 -49.92
-511.89 -56.29
-511.64 -52.99
-511.39 -53.69
-511.14 -54.28
-510.89 -50.42
-510.64 -60.91
-510.39 -54.58
-510.14 -53.96
-509.89 -51.45
-509.64 -55.19
-509.39 -50.88
-509.13 -57.04
-508.88 -52.71
-508.63 -53.98
-508.38 -49.42
-508.13 -53.70
-507.88 -58.56
-507.63 -61.18
-507.38 -56.44
-507.13 -50.97
-506.88 -51.53
-506.63 -53.04
-506.38 -54.17
-506.13 -55.16
-505.88 -55.80
-505.63 -51.50
-505.38 -51.16
-505.13 -53.58
-504.88 -55.33
-504.63 -52.60
-504.38 -57.00
-504.13 -58.42
-503.88 -53.43
-503.63 -58.20
-503.38 -49.95
-503.13 -51.14
-502.88 -51.19
-502.63 -49.84
-502.38 -51.93
-502.13 -50.85
-501.88 -58.31
-501.63 -54.94
-501.38 -60.84
-501.13 -52.90
-500.88 -57.03
-500.63 -60.66
-500.38 -59.80
-500.13 -51.64
-499.88 -50.40
-499.63 -47.38
-499.38 -48.15
-499.13 -50.92
-498.88 -54.67
-498.63 -56.10
-498.38 -57.01
-498.13 -54.96
-497.88 -54.95
-497.63 -58.25
-497.38 -63.98
-497.13 -53.91
-496.88 -54.52
-496.63 -51.43
-496.38 -52.25
-496.13 -51.20
-495.87 -54.59
-495.62 -51.91
-495.37 -52.03
-495.12 -50.62
-494.87 -58.78
-494.62 -55.21
-494.37 -59.67
-494.12 -48.13
-493.87 -49.24
-493.62 -50.69
-493.37 -54.42
-493.12 -51.73
-492.87 -52.58
-492.62 -46.97
-492.37 -46.29
-492.12 -50.45
-491.87 -53.66
-491.62 -55.67
-491.37 -60.54
-491.12 -53.26
-490.87 -50.53
-490.62 -52.28
-490.37 -53.33
-490.12 -50.51
-489.87 -51.15
-489.62 -49.83
-489.37 -49.55
-489.12 -49.48
-488.87 -54.28
-488.62 -51.63
-488.37 -52.10
-488.12 -54.67
-487.87 -53.73
-487.62 -59.15
-487.37 -55.09
-487.12 -51.61
-486.87 -50.11
-486.62 -48.42
-486.37 -48.50
-486.12 -49.89
-485.87 -56.60
-485.62 -53.48
-485.37 -56.66
-485.12 -50.58
-484.87 -55.07
-484.62 -52.58
-484.37 -66.64
-484.12 -51.30
-483.87 -51.64
-483.62 -46.86
-483.37 -48.02
-483.12 -49.79
-482.87 -55.70
-482.61 -55.04
-482.36 -56.05
-482.11 -50.19
-481.86 -54.45
-481.61 -55.69
-481.36 -59.58
-481.11 -50.34
-480.86 -51.13
-480.61 -49.28
-480.36 -52.49
-480.11 -49.19
-479.86 -50.15
-479.61 -49.37
-479.36 -47.48
-479.11 -52.67
-478.86 -54.09
-478.61 -57.71
-478.36 -55.14
-478.11 -52.12
-477.86 -50.45
-477.61 -50.05
-477.36 -53.82
-477.11 -52.26
-476.86 -53.34
-476.61 -50.16
-476.36 -50.01
-476.11 -52.84
-475.86 -54.37
-475.61 -58.11
-475.36 -57.18
-475.11 -51.50
-474.86 -50.88
-474.61 -53.55
-474.36 -51.20
-474.11 -50.13
-473.86 -50.25
-473.61 -54.36
-473.36 -52.03
-473.11 -56.58
-472.86 -54.14
-472.61 -50.41
-472.36 -52.87
-472.11 -50.83
-471.86 -50.89
-471.61 -52.32
-471.36 -51.67
-471.11 -50.63
-470.86 -48.67
-470.61 -48.94
-470.36 -51.24
-470.11 -53.25
-469.86 -61.14
-469.61 -52.34
-469.35 -51.77
-469.10 -49.92
-468.85 -51.16
-468.60 -56.78
-468.35 -53.55
-468.10 -51.02
-467.85 -48.16
-467.60 -49.63
-467.35 -51.61
-467.10 -52.40
-466.85 -54.30
-466.60 -53.43
-466.35 -53.34
-466.10 -53.45
-465.85 -56.32
-465.60 -50.57
-465.35 -51.51
-465.10 -51.12
-464.85 -55.81
-464.60 -52.39
-464.35 -58.85
-464.10 -52.97
-463.85 -55.52
-463.60 -50.70
-463.35 -56.45
-463.10 -51.81
-462.85 -53.37
-462.60 -49.61
-462.35 -49.90
-462.10 -48.99
-461.85 -52.89
-461.60 -51.98
-461.35 -54.68
-461.10 -53.82
-460.85 -53.55
-460.60 -53.99
-460.35 -53.21
-460.10 -50.97
-459.85 -56.51
-459.60 -50.10
-459.35 -52.62
-459.10 -48.90
-458.85 -49.54
-458.60 -51.15
-458.35 -49.54
-458.10 -54.04
-457.85 -51.00
-457.60 -52.22
-457.35 -53.62
-457.10 -52.90
-456.85 -51.39
-456.60 -49.87
-456.35 -49.50
-456.09 -50.37
-455.84 -49.53
-455.59 -55.97
-455.34 -49.78
-455.09 -51.97
-454.84 -53.23
-454.59 -54.06
-454.34 -56.87
-454.09 -49.75
-453.84 -49.09
-453.59 -49.65
-453.34 -49.89
-453.09 -50.92
-452.84 -50.88
-452.59 -50.95
-452.34 -50.81
-452.09 -51.53
-451.84 -53.30
-451.59 -51.88
-451.34 -51.12
-451.09 -51.27
-450.84 -49.84
-450.59 -49.87
-450.34 -51.10
-450.09 -51.75
-449.84 -49.33
-449.59 -50.19
-449.34 -50.39
-449.09 -52.40
-448.84 -53.42
-448.59 -52.01
-448.34 -49.23
-448.09 -50.67
-447.84 -49.71
-447.59 -53.48
-447.34 -52.18
-447.09 -50.91
-446.84 -49.38
-446.59 -50.98
-446.34 -52.24
-446.09 -50.49
-445.84 -53.01
-445.59 -52.27
-445.34 -51.51
-445.09 -50.79
-444.84 -53.46
-444.59 -48.81
-444.34 -51.93
-444.09 -51.42
-443.84 -51.74
-443.59 -51.74
-443.34 -52.62
-443.09 -55.11
-442.83 -52.94
-442.58 -51.28
-442.33 -51.76
-442.08 -53.07
-441.83 -53.81
-441.58 -53.86
-441.33 -51.31
-441.08 -48.36
-440.83 -52.02
-440.58 -52.82
-440.33 -52.75
-440.08 -50.61
-439.83 -48.09
-439.58 -47.82
-439.33 -50.30
-439.08 -53.35
-438.83 -55.44
-438.58 -49.69
-438.33 -49.48
-438.08 -49.88
-437.83 -51.22
-437.58 -51.50
-437.33 -47.99
-437.08 -50.26
-436.83 -48.09
-436.58 -49.97
-436.33 -52.16
-436.08 -53.78
-435.83 -50.37
-435.58 -49.35
-435.33 -48.04
-435.08 -49.17
-434.83 -48.82
-434.58 -53.24
-434.33 -50.43
-434.08 -50.11
-433.83 -53.52
-433.58 -50.57
-433.33 -55.28
-433.08 -49.48
-432.83 -47.66
-432.58 -51.54
-432.33 -47.95
-432.08 -48.06
-431.83 -50.82
-431.58 -48.13
-431.33 -49.08
-431.08 -50.42
-430.83 -51.31
-430.58 -49.93
-430.33 -53.54
-430.08 -49.22
-429.82 -48.98
-429.57 -49.01
-429.32 -49.21
-429.07 -49.33
-428.82 -49.83
-428.57 -49.84
-428.32 -50.54
-428.07 -51.60
-427.82 -51.74
-427.57 -50.69
-427.32 -49.22
-427.07 -48.54
-426.82 -46.95
-426.57 -51.15
-426.32 -49.45
-426.07 -49.60
-425.82 -48.34
-425.57 -52.00
-425.32 -50.40
-425.07 -58.16
-424.82 -53.64
-424.57 -50.61
-424.32 -48.82
-424.07 -52.16
-423.82 -48.97
-423.57 -48.14
-423.32 -49.86
-423.07 -49.56
-422.82 -51.64
-422.57 -56.00
-422.32 -53.06
-422.07 -49.94
-421.82 -49.86
-421.57 -50.47
-421.32 -49.19
-421.07 -53.02
-420.82 -48.82
-420.57 -48.90
-420.32 -49.62
-420.07 -54.98
-419.82 -54.20
-419.57 -53.79
-419.32 -48.16
-419.07 -47.65
-418.82 -47.02
-418.57 -49.83
-418.32 -49.03
-418.07 -50.60
-417.82 -50.03
-417.57 -51.15
-417.32 -50.06
-417.07 -55.22
-416.82 -48.84
-416.56 -50.41
-416.31 -45.55
-416.06 -49.79
-415.81 -46.22
-415.56 -49.65
-415.31 -48.78
-415.06 -50.96
-414.81 -53.00
-414.56 -54.66
-414.31 -49.96
-414.06 -50.98
-413.81 -46.94
-413.56 -48.64
-413.31 -48.95
-413.06 -49.11
-412.81 -50.65
-412.56 -49.26
-412.31 -50.95
-412.06 -52.04
-411.81 -52.01
-411.56 -57.76
-411.31 -48.19
-411.06 -47.42
-410.81 -47.20
-410.56 -46.30
-410.31 -48.43
-410.06 -55.23
-409.81 -52.49
-409.56 -48.28
-409.31 -50.40
-409.06 -50.28
-408.81 -52.29
-408.56 -52.58
-408.31 -47.32
-408.06 -46.67
-407.81 -47.09
-407.56 -48.57
-407.31 -52.75
-407.06 -55.92
-406.81 -51.45
-406.56 -52.41
-406.31 -51.00
-406.06 -47.55
-405.81 -47.72
-405.56 -49.92
-405.31 -47.25
-405.06 -49.44
-404.81 -50.89
-404.56 -49.05
-404.31 -49.98
-404.06 -54.39
-403.81 -50.43
-403.56 -51.87
-403.30 -48.82
-403.05 -47.25
-402.80 -45.96
-402.55 -50.49
-402.30 -50.22
-402.05 -60.68
-401.80 -58.15
-401.55 -48.93
-401.30 -49.40
-401.05 -50.23
-400.80 -47.04
-400.55 -51.32
-400.30 -47.72
-400.05 -48.62
-399.80 -48.03
-399.55 -53.08
-399.30 -52.43
-399.05 -53.66
-398.80 -51.61
-398.55 -49.07
-398.30 -46.82
-398.05 -50.02
-397.80 -47.87
-397.55 -49.87
-397.30 -49.50
-397.05 -52.94
-396.80 -51.12
-396.55 -51.09
-396.30 -47.77
-396.05 -47.76
-395.80 -46.67
-395.55 -48.59
-395.30 -45.97
-395.05 -51.13
-394.80 -47.58
-394.55 -52.51
-394.30 -49.91
-394.05 -55.03
-393.80 -48.75
-393.55 -48.50
-393.30 -45.10
-393.05 -46.84
-392.80 -45.79
-392.55 -51.11
-392.30 -51.20
-392.05 -50.31
-391.80 -49.73
-391.55 -49.16
-391.30 -51.54
-391.05 -48.78
-390.80 -47.27
-390.55 -46.27
-390.30 -46.79
-390.04 -49.15
-389.79 -52.39
-389.54 -55.41
-389.29 -50.76
-389.04 -53.10
-388.79 -49.01
-388.54 -46.75
-388.29 -47.44
-388.04 -46.74
-387.79 -46.83
-387.54 -51.38
-387.29 -52.05
-387.04 -51.24
-386.79 -49.39
-386.54 -50.42
-386.29 -48.93
-386.04 -49.49
-385.79 -48.51
-385.54 -47.58
-385.29 -47.25
-385.04 -50.22
-384.79 -48.98
-384.54 -57.85
-384.29 -51.95
-384.04 -49.56
-383.79 -46.61
-383.54 -45.96
-383.29 -46.84
-383.04 -47.98
-382.79 -51.45
-382.54 -50.65
-382.29 -49.82
-382.04 -52.88
-381.79 -51.54
-381.54 -52.77
-381.29 -49.65
-381.04 -49.83
-380.79 -46.40
-380.54 -47.43
-380.29 -48.53
-380.04 -50.68
-379.79 -50.47
-379.54 -57.98
-379.29 -50.25
-379.04 -48.06
-378.79 -47.56
-378.54 -46.26
-378.29 -48.09
-378.04 -49.05
-377.79 -48.96
-377.54 -48.66
-377.29 -49.20
-377.04 -51.57
-376.78 -51.99
-376.53 -49.97
-376.28 -44.90
-376.03 -46.42
-375.78 -44.67
-375.53 -47.46
-375.28 -49.75
-375.03 -54.93
-374.78 -48.72
-374.53 -46.79
-374.28 -46.14
-374.03 -49.05
-373.78 -47.53
-373.53 -50.67
-373.28 -45.46
-373.03 -45.24
-372.78 -47.64
-372.53 -49.52
-372.28 -50.76
-372.03 -53.26
-371.78 -47.41
-371.53 -47.41
-371.28 -46.46
-371.03 -47.26
-370.78 -47.54
-370.53 -50.75
-370.28 -50.21
-370.03 -48.42
-369.78 -50.55
-369.53 -48.39
-369.28 -48.16
-369.03 -51.98
-368.78 -47.93
-368.53 -49.59
-368.28 -45.67
-368.03 -48.25
-367.78 -49.51
-367.53 -52.68
-367.28 -52.27
-367.03 -48.68
-366.78 -46.87
-366.53 -48.01
-366.28 -48.97
-366.03 -54.18
-365.78 -49.81
-365.53 -51.53
-365.28 -48.81
-365.03 -49.07
-364.78 -48.94
-364.53 -52.64
-364.28 -48.95
-364.03 -48.44
-363.78 -45.62
-363.52 -48.64
-363.27 -48.03
-363.02 -52.47
-362.77 -49.77
-362.52 -47.10
-362.27 -47.53
-362.02 -48.34
-361.77 -47.58
-361.52 -50.86
-361.27 -48.41
-361.02 -49.86
-360.77 -49.53
-360.52 -49.09
-360.27 -47.57
-360.02 -51.06
-359.77 -50.02
-359.52 -50.92
-359.27 -49.72
-359.02 -47.83
-358.77 -46.96
-358.52 -50.45
-358.27 -52.98
-358.02 -50.17
-357.77 -48.65
-357.52 -46.01
-357.27 -46.95
-357.02 -50.80
-356.77 -52.32
-356.52 -50.69
-356.27 -49.20
-356.02 -46.62
-355.77 -49.20
-355.52 -50.68
-355.27 -48.94
-355.02 -49.04
-354.77 -47.29
-354.52 -48.14
-354.27 -47.06
-354.02 -51.42
-353.77 -47.60
-353.52 -48.92
-353.27 -47.28
-353.02 -48.53
-352.77 -47.35
-352.52 -50.38
-352.27 -48.96
-352.02 -49.05
-351.77 -47.56
-351.52 -47.43
-351.27 -47.79
-351.02 -47.79
-350.77 -48.93
-350.52 -49.68
-350.26 -48.62
-350.01 -48.33
-349.76 -46.97
-349.51 -50.20
-349.26 -47.77
-349.01 -51.31
-348.76 -49.50
-348.51 -47.58
-348.26 -46.30
-348.01 -49.85
-347.76 -50.13
-347.51 -53.74
-347.26 -49.03
-347.01 -48.86
-346.76 -47.09
-346.51 -51.81
-346.26 -48.43
-346.01 -52.37
-345.76 -46.36
-345.51 -49.96
-345.26 -47.87
-345.01 -51.26
-344.76 -49.19
-344.51 -53.57
-344.26 -47.47
-344.01 -49.67
-343.76 -47.75
-343.51 -48.57
-343.26 -49.98
-343.01 -52.19
-342.76 -48.09
-342.51 -50.50
-342.26 -47.16
-342.01 -48.58
-341.76 -48.05
-341.51 -51.09
-341.26 -45.77
-341.01 -48.15
-340.76 -45.59
-340.51 -46.94
-340.26 -50.24
-340.01 -53.53
-339.76 -48.50
-339.51 -46.62
-339.26 -47.19
-339.01 -48.61
-338.76 -48.39
-338.51 -51.61
-338.26 -47.39
-338.01 -46.48
-337.76 -47.36
-337.51 -48.86
-337.25 -50.82
-337.00 -49.35
-336.75 -46.51
-336.50 -44.81
-336.25 -46.48
-336.00 -48.47
-335.75 -48.48
-335.50 -50.43
-335.25 -47.87
-335.00 -46.60
-334.75 -48.26
-334.50 -49.28
-334.25 -46.28
-334.00 -52.29
-333.75 -47.68
-333.50 -48.47
-333.25 -47.12
-333.00 -49.30
-332.75 -47.00
-332.50 -49.77
-332.25 -46.64
-332.00 -46.17
-331.75 -46.36
-331.50 -49.12
-331.25 -49.30
-331.00 -49.86
-330.75 -47.76
-330.50 -46.35
-330.25 -46.20
-330.00 -50.58
-329.75 -47.00
-329.50 -50.18
-329.25 -46.00
-329.00 -46.91
-328.75 -48.35
-328.50 -52.07
-328.25 -46.95
-328.00 -47.02
-327.75 -45.06
-327.50 -46.66
-327.25 -47.36
-327.00 -56.48
-326.75 -48.53
-326.50 -50.50
-326.25 -46.37
-326.00 -47.30
-325.75 -48.56
-325.50 -53.51
-325.25 -47.25
-325.00 -50.69
-324.75 -46.36
-324.50 -48.54
-324.25 -51.04
-323.99 -50.09
-323.74 -46.23
-323.49 -47.05
-323.24 -46.61
-322.99 -49.65
-322.74 -49.28
-322.49 -52.83
-322.24 -46.05
-321.99 -46.84
-321.74 -46.33
-321.49 -47.59
-321.24 -49.24
-320.99 -50.12
-320.74 -48.83
-320.49 -46.01
-320.24 -45.33
-319.99 -47.18
-319.74 -48.37
-319.49 -49.06
-319.24 -47.08
-318.99 -46.65
-318.74 -46.84
-318.49 -50.37
-318.24 -51.04
-317.99 -48.52
-317.74 -45.20
-317.49 -44.26
-317.24 -47.43
-316.99 -49.33
-316.74 -50.62
-316.49 -47.53
-316.24 -47.89
-315.99 -45.00
-315.74 -47.68
-315.49 -47.71
-315.24 -47.86
-314.99 -47.86
-314.74 -47.03
-314.49 -49.00
-314.24 -47.28
-313.99 -52.51
-313.74 -46.83
-313.49 -47.88
-313.24 -45.65
-312.99 -48.69
-312.74 -48.02
-312.49 -51.28
-312.24 -48.94
-311.99 -46.91
-311.74 -45.66
-311.49 -47.02
-311.24 -45.57
-310.99 -51.76
-310.73 -48.11
-310.48 -47.84
-310.23 -46.58
-309.98 -47.01
-309.73 -46.85
-309.48 -49.98
-309.23 -47.74
-308.98 -47.04
-308.73 -47.22
-308.48 -48.80
-308.23 -49.02
-307.98 -48.53
-307.73 -47.75
-307.48 -47.10
-307.23 -44.91
-306.98 -50.65
-306.73 -48.79
-306.48 -55.30
-306.23 -47.30
-305.98 -47.79
-305.73 -46.77
-305.48 -50.27
-305.23 -47.67
-304.98 -48.95
-304.73 -47.65
-304.48 -48.76
-304.23 -49.76
-303.98 -50.12
-303.73 -47.16
-303.48 -47.74
-303.23 -47.63
-302.98 -51.47
-302.73 -49.66
-302.48 -53.52
-302.23 -49.06
-301.98 -49.26
-301.73 -46.73
-301.48 -47.93
-301.23 -48.10
-300.98 -48.86
-300.73 -50.76
-300.48 -48.48
-300.23 -47.24
-299.98 -45.80
-299.73 -47.66
-299.48 -46.28
-299.23 -46.93
-298.98 -47.46
-298.73 -47.62
-298.48 -49.11
-298.23 -49.30
-297.98 -48.06
-297.73 -44.65
-297.47 -45.38
-297.22 -46.96
-296.97 -48.99
-296.72 -52.23
-296.47 -46.55
-296.22 -46.49
-295.97 -45.58
-295.72 -45.63
-295.47 -47.32
-295.22 -47.63
-294.97 -47.13
-294.72 -47.73
-294.47 -48.66
-294.22 -48.62
-293.97 -47.09
-293.72 -46.45
-293.47 -47.29
-293.22 -45.75
-292.97 -49.87
-292.72 -50.96
-292.47 -48.89
-292.22 -47.08
-291.97 -45.81
-291.72 -44.83
-291.47 -47.93
-291.22 -47.62
-290.97 -52.54
-290.72 -47.45
-290.47 -48.47
-290.22 -47.84
-289.97 -49.92
-289.72 -48.96
-289.47 -49.15
-289.22 -46.38
-288.97 -47.69
-288.72 -49.43
-288.47 -49.73
-288.22 -49.43
-287.97 -46.95
-287.72 -45.36
-287.47 -46.61
-287.22 -48.22
-286.97 -48.28
-286.72 -48.89
-286.47 -47.55
-286.22 -46.36
-285.97 -47.88
-285.72 -49.75
-285.47 -48.13
-285.22 -47.39
-284.97 -45.61
-284.72 -47.04
-284.47 -49.48
-284.21 -49.39
-283.96 -48.85
-283.71 -45.63
-283.46 -46.89
-283.21 -48.03
-282.96 -50.20
-282.71 -48.14
-282.46 -47.33
-282.21 -46.59
-281.96 -48.03
-281.71 -50.83
-281.46 -52.99
-281.21 -49.46
-280.96 -46.18
-280.71 -48.15
-280.46 -48.53
-280.21 -50.46
-279.96 -49.91
-279.71 -47.76
-279.46 -46.93
-279.21 -45.84
-278.96 -46.96
-278.71 -47.17
-278.46 -49.53
-278.21 -48.21
-277.96 -47.26
-277.71 -47.89
-277.46 -47.52
-277.21 -46.76
-276.96 -47.25
-276.71 -46.28
-276.46 -45.54
-276.21 -50.50
-275.96 -51.40
-275.71 -47.32
-275.46 -45.99
-275.21 -43.52
-274.96 -46.54
-274.71 -46.86
-274.46 -48.17
-274.21 -48.97
-273.96 -47.16
-273.71 -47.47
-273.46 -48.23
-273.21 -45.11
-272.96 -45.13
-272.71 -46.24
-272.46 -45.58
-272.21 -49.88
-271.96 -50.04
-271.71 -46.68
-271.46 -45.04
-271.21 -44.15
-270.95 -45.14
-270.70 -48.70
-270.45 -50.77
-270.20 -48.75
-269.95 -46.88
-269.70 -48.17
-269.45 -44.99
-269.20 -48.32
-268.95 -46.40
-268.70 -49.25
-268.45 -47.38
-268.20 -50.13
-267.95 -48.53
-267.70 -46.52
-267.45 -46.09
-267.20 -45.85
-266.95 -44.37
-266.70 -48.00
-266.45 -51.26
-266.20 -49.63
-265.95 -46.53
-265.70 -46.43
-265.45 -45.79
-265.20 -50.17
-264.95 -49.17
-264.70 -50.22
-264.45 -45.59
-264.20 -47.71
-263.95 -49.16
-263.70 -47.86
-263.45 -48.07
-263.20 -44.74
-262.95 -46.19
-262.70 -47.14
-262.45 -51.65
-262.20 -49.30
-261.95 -48.16
-261.70 -44.60
-261.45 -45.10
-261.20 -46.28
-260.95 -48.58
-260.70 -49.65
-260.45 -47.95
-260.20 -49.01
-259.95 -46.48
-259.70 -47.79
-259.45 -48.30
-259.20 -45.82
-258.95 -46.26
-258.70 -46.73
-258.45 -48.65
-258.20 -51.23
-257.95 -48.84
-257.69 -46.19
-257.44 -46.60
-257.19 -47.91
-256.94 -49.05
-256.69 -51.51
-256.44 -49.00
-256.19 -46.01
-255.94 -47.74
-255.69 -46.03
-255.44 -46.14
-255.19 -46.68
-254.94 -48.89
-254.69 -45.84
-254.44 -48.78
-254.19 -46.54
-253.94 -45.25
-253.69 -45.34
-253.44 -45.41
-253.19 -48.37
-252.94 -48.83
-252.69 -51.05
-252.44 -46.77
-252.19 -45.37
-251.94 -45.09
-251.69 -47.00
-251.44 -45.30
-251.19 -50.27
-250.94 -45.85
-250.69 -48.57
-250.44 -47.25
-250.19 -47.11
-249.94 -44.93
-249.69 -47.04
-249.44 -44.83
-249.19 -48.74
-248.94 -48.67
-248.69 -52.08
-248.44 -44.63
-248.19 -45.91
-247.94 -44.92
-247.69 -48.86
-247.44 -50.76
-247.19 -50.39
-246.94 -45.70
-246.69 -47.44
-246.44 -44.93
-246.19 -47.97
-245.94 -45.90
-245.69 -48.04
-245.44 -46.68
-245.19 -51.74
-244.94 -47.26
-244.69 -48.59
-244.43 -45.73
-244.18 -46.77
-243.93 -47.12
-243.68 -49.46
-243.43 -50.33
-243.18 -47.06
-242.93 -45.94
-242.68 -45.35
-242.43 -46.14
-242.18 -47.28
-241.93 -48.53
-241.68 -46.76
-241.43 -46.68
-241.18 -46.41
-240.93 -47.78
-240.68 -46.52
-240.43 -45.87
-240.18 -47.63
-239.93 -47.62
-239.68 -48.36
-239.43 -49.29
-239.18 -46.84
-238.93 -45.52
-238.68 -45.81
-238.43 -47.16
-238.18 -50.04
-237.93 -49.45
-237.68 -46.86
-237.43 -44.98
-237.18 -47.40
-236.93 -45.86
-236.68 -47.44
-236.43 -46.63
-236.18 -46.27
-235.93 -47.34
-235.68 -47.44
-235.43 -44.90
-235.18 -44.47
-234.93 -44.38
-234.68 -47.69
-234.43 -48.81
-234.18 -48.42
-233.93 -46.09
-233.68 -43.97
-233.43 -45.15
-233.18 -46.41
-232.93 -47.21
-232.68 -48.40
-232.43 -45.80
-232.18 -45.74
-231.93 -46.96
-231.68 -45.55
-231.42 -45.30
-231.17 -46.30
-230.92 -43.97
-230.67 -46.48
-230.42 -46.18
-230.17 -46.60
-229.92 -43.60
-229.67 -45.81
-229.42 -44.28
-229.17 -47.12
-228.92 -45.95
-228.67 -47.78
-228.42 -43.59
-228.17 -45.78
-227.92 -44.61
-227.67 -46.02
-227.42 -47.01
-227.17 -45.76
-226.92 -45.50
-226.67 -45.71
-226.42 -45.72
-226.17 -45.42
-225.92 -45.49
-225.67 -46.44
-225.42 -45.86
-225.17 -48.74
-224.92 -45.68
-224.67 -45.00
-224.42 -44.41
-224.17 -46.45
-223.92 -45.48
-223.67 -47.00
-223.42 -45.65
-223.17 -44.01
-222.92 -44.22
-222.67 -47.30
-222.42 -45.40
-222.17 -45.32
-221.92 -44.74
-221.67 -45.00
-221.42 -45.64
-221.17 -47.72
-220.92 -44.16
-220.67 -45.37
-220.42 -45.13
-220.17 -47.89
-219.92 -45.25
-219.67 -47.63
-219.42 -43.01
-219.17 -44.64
-218.92 -45.13
-218.67 -44.69
-218.42 -43.88
-218.16 -45.22
-217.91 -44.15
-217.66 -44.35
-217.41 -44.86
-217.16 -45.55
-216.91 -44.67
-216.66 -46.23
-216.41 -43.65
-216.16 -45.69
-215.91 -45.21
-215.66 -45.17
-215.41 -44.47
-215.16 -45.12
-214.91 -45.23
-214.66 -45.44
-214.41 -45.04
-214.16 -43.51
-213.91 -44.42
-213.66 -45.20
-213.41 -44.92
-213.16 -44.34
-212.91 -44.31
-212.66 -44.88
-212.41 -44.61
-212.16 -45.13
-211.91 -45.00
-211.66 -43.99
-211.41 -44.69
-211.16 -44.29
-210.91 -45.19
-210.66 -44.02
-210.41 -43.69
-210.16 -43.51
-209.91 -44.74
-209.66 -43.60
-209.41 -44.69
-209.16 -42.80
-208.91 -42.30
-208.66 -43.86
-208.41 -44.77
-208.16 -44.55
-207.91 -42.34
-207.66 -43.25
-207.41 -42.86
-207.16 -45.01
-206.91 -43.91
-206.66 -43.15
-206.41 -43.05
-206.16 -42.63
-205.91 -43.53
-205.66 -44.36
-205.41 -42.62
-205.16 -43.05
-204.90 -43.32
-204.65 -43.10
-204.40 -43.55
-204.15 -44.76
-203.90 -43.35
-203.65 -43.82
-203.40 -43.98
-203.15 -42.92
-202.90 -42.95
-202.65 -43.44
-202.40 -43.39
-202.15 -44.48
-201.90 -43.99
-201.65 -42.88
-201.40 -43.02
-201.15 -44.56
-200.90 -43.51
-200.65 -44.98
-200.40 -42.59
-200.15 -43.68
-199.90 -42.19
-199.65 -44.73
-199.40 -43.18
-199.15 -44.07
-198.90 -42.92
-198.65 -42.68
-198.40 -42.89
-198.15 -42.11
-197.90 -43.61
-197.65 -42.41
-197.40 -43.66
-197.15 -42.66
-196.90 -43.87
-196.65 -42.10
-196.40 -42.99
-196.15 -42.02
-195.90 -44.14
-195.65 -42.96
-195.40 -43.67
-195.15 -42.18
-194.90 -42.68
-194.65 -41.90
-194.40 -44.79
-194.15 -41.79
-193.90 -43.70
-193.65 -41.07
-193.40 -42.87
-193.15 -41.69
-192.90 -43.31
-192.65 -42.09
-192.40 -44.10
-192.15 -42.19
-191.90 -43.59
-191.64 -41.76
-191.39 -42.50
-191.14 -41.47
-190.89 -43.56
-190.64 -43.65
-190.39 -42.95
-190.14 -40.82
-189.89 -42.91
-189.64 -42.01
-189.39 -45.07
-189.14 -42.84
-188.89 -43.62
-188.64 -41.15
-188.39 -42.53
-188.14 -42.33
-187.89 -43.12
-187.64 -42.82
-187.39 -43.92
-187.14 -41.97
-186.89 -41.79
-186.64 -41.27
-186.39 -41.85
-186.14 -42.25
-185.89 -43.02
-185.64 -41.09
-185.39 -40.88
-185.14 -41.11
-184.89 -41.24
-184.64 -42.80
-184.39 -43.68
-184.14 -41.63
-183.89 -40.92
-183.64 -41.41
-183.39 -40.87
-183.14 -42.41
-182.89 -44.14
-182.64 -41.27
-182.39 -41.82
-182.14 -41.97
-181.89 -40.96
-181.64 -41.59
-181.39 -41.93
-181.14 -41.85
-180.89 -41.89
-180.64 -40.54
-180.39 -40.67
-180.14 -41.21
-179.89 -43.83
-179.64 -43.01
-179.39 -41.86
-179.14 -41.17
-178.89 -40.39
-178.64 -41.70
-178.38 -43.54
-178.13 -42.54
-177.88 -43.35
-177.63 -41.56
-177.38 -42.34
-177.13 -41.19
-176.88 -43.15
-176.63 -43.04
-176.38 -43.05
-176.13 -40.90
-175.88 -41.99
-175.63 -40.73
-175.38 -43.17
-175.13 -42.79
-174.88 -42.90
-174.63 -41.90
-174.38 -41.06
-174.13 -40.74
-173.88 -42.19
-173.63 -41.95
-173.38 -43.79
-173.13 -41.69
-172.88 -40.98
-172.63 -40.67
-172.38 -41.80
-172.13 -42.97
-171.88 -43.50
-171.63 -41.62
-171.38 -41.18
-171.13 -40.86
-170.88 -40.76
-170.63 -42.43
-170.38 -42.49
-170.13 -42.54
-169.88 -40.83
-169.63 -41.20
-169.38 -40.66
-169.13 -41.44
-168.88 -42.81
-168.63 -41.35
-168.38 -41.59
-168.13 -40.15
-167.88 -40.94
-167.63 -41.55
-167.38 -42.66
-167.13 -42.12
-166.88 -41.36
-166.63 -41.10
-166.38 -41.24
-166.13 -42.56
-165.88 -43.68
-165.63 -42.57
-165.38 -41.49
-165.12 -41.25
-164.87 -41.29
-164.62 -41.60
-164.37 -43.86
-164.12 -42.10
-163.87 -41.33
-163.62 -40.78
-163.37 -40.59
-163.12 -42.11
-162.87 -41.94
-162.62 -42.69
-162.37 -40.52
-162.12 -41.02
-161.87 -40.42
-161.62 -41.52
-161.37 -41.49
-161.12 -42.32
-160.87 -40.76
-160.62 -40.95
-160.37 -40.80
-160.12 -40.57
-159.87 -42.16
-159.62 -41.94
-159.37 -40.13
-159.12 -39.93
-158.87 -40.78
-158.62 -41.80
-158.37 -41.20
-158.12 -42.38
-157.87 -39.42
-157.62 -40.01
-157.37 -40.45
-157.12 -40.75
-156.87 -40.30
-156.62 -42.02
-156.37 -39.87
-156.12 -39.87
-155.87 -40.07
-155.62 -40.93
-155.37 -40.47
-155.12 -42.08
-154.87 -39.40
-154.62 -39.84
-154.37 -39.60
-154.12 -40.83
-153.87 -40.51
-153.62 -41.85
-153.37 -40.38
-153.12 -39.57
-152.87 -39.94
-152.62 -41.03
-152.37 -40.79
-152.12 -41.07
-151.86 -40.49
-151.61 -39.04
-151.36 -39.76
-151.11 -40.96
-150.86 -40.70
-150.61 -40.48
-150.36 -39.78
-150.11 -39.91
-149.86 -40.04
-149.61 -40.56
-149.36 -40.62
-149.11 -40.97
-148.86 -39.79
-148.61 -39.36
-148.36 -39.50
-148.11 -40.63
-147.86 -40.74
-147.61 -39.98
-147.36 -38.68
-147.11 -38.91
-146.86 -39.29
-146.61 -40.95
-146.36 -40.19
-146.11 -39.72
-145.86 -38.34
-145.61 -39.12
-145.36 -39.18
-145.11 -39.84
-144.86 -39.88
-144.61 -39.66
-144.36 -38.28
-144.11 -39.10
-143.86 -39.10
-143.61 -40.19
-143.36 -38.90
-143.11 -39.09
-142.86 -38.37
-142.61 -39.19
-142.36 -39.51
-142.11 -40.00
-141.86 -38.18
-141.61 -38.68
-141.36 -38.24
-141.11 -39.25
-140.86 -39.33
-140.61 -39.45
-140.36 -38.99
-140.11 -38.10
-139.86 -38.55
-139.61 -38.93
-139.36 -39.79
-139.11 -39.39
-138.85 -38.58
-138.60 -37.90
-138.35 -38.77
-138.10 -39.91
-137.85 -39.42
-137.60 -38.82
-137.35 -37.94
-137.10 -37.83
-136.85 -39.15
-136.60 -39.57
-136.35 -39.27
-136.10 -37.72
-135.85 -38.37
-135.60 -37.25
-135.35 -39.47
-135.10 -38.84
-134.85 -39.39
-134.60 -37.92
-134.35 -37.42
-134.10 -37.69
-133.85 -39.12
-133.60 -38.19
-133.35 -39.16
-133.10 -37.62
-132.85 -37.25
-132.60 -37.27
-132.35 -39.13
-132.10 -38.61
-131.85 -38.55
-131.60 -36.97
-131.35 -37.70
-131.10 -36.88
-130.85 -39.12
-130.60 -37.62
-130.35 -37.62
-130.10 -37.08
-129.85 -37.44
-129.60 -38.28
-129.35 -38.31
-129.10 -37.76
-128.85 -37.09
-128.60 -37.15
-128.35 -37.69
-128.10 -38.08
-127.85 -38.29
-127.60 -37.53
-127.35 -37.23
-127.10 -37.37
-126.85 -38.09
-126.60 -38.70
-126.35 -38.01
-126.10 -36.87
-125.85 -37.25
-125.59 -37.67
-125.34 -38.74
-125.09 -38.33
-124.84 -38.03
-124.59 -36.91
-124.34 -37.96
-124.09 -38.24
-123.84 -38.48
-123.59 -37.65
-123.34 -37.94
-123.09 -36.86
-122.84 -37.26
-122.59 -38.62
-122.34 -38.71
-122.09 -37.57
-121.84 -36.91
-121.59 -36.67
-121.34 -37.66
-121.09 -38.73
-120.84 -38.18
-120.59 -37.08
-120.34 -36.62
-120.09 -37.92
-119.84 -38.15
-119.59 -38.87
-119.34 -37.22
-119.09 -36.70
-118.84 -37.81
-118.59 -38.18
-118.34 -37.84
-118.09 -38.28
-117.84 -36.91
-117.59 -36.90
-117.34 -37.28
-117.09 -37.74
-116.84 -37.89
-116.59 -37.50
-116.34 -36.85
-116.09 -36.74
-115.84 -37.09
-115.59 -37.87
-115.34 -37.56
-115.09 -37.13
-114.84 -36.65
-114.59 -38.00
-114.34 -37.67
-114.09 -37.91
-113.84 -36.94
-113.59 -37.07
-113.34 -36.84
-113.09 -38.07
-112.84 -37.16
-112.59 -37.60
-112.33 -36.53
-112.08 -36.54
-111.83 -36.85
-111.58 -37.68
-111.33 -36.97
-111.08 -36.81
-110.83 -36.19
-110.58 -36.53
-110.33 -37.33
-110.08 -37.74
-109.83 -37.07
-109.58 -36.63
-109.33 -36.30
-109.08 -37.50
-108.83 -37.17
-108.58 -37.45
-108.33 -36.27
-108.08 -36.56
-107.83 -36.99
-107.58 -37.41
-107.33 -37.37
-107.08 -36.87
-106.83 -36.21
-106.58 -36.46
-106.33 -36.61
-106.08 -37.65
-105.83 -36.46
-105.58 -36.36
-105.33 -36.02
-105.08 -36.64
-104.83 -36.90
-104.58 -37.16
-104.33 -36.39
-104.08 -35.54
-103.83 -36.10
-103.58 -36.10
-103.33 -36.39
-103.08 -35.71
-102.83 -36.10
-102.58 -35.95
-102.33 -36.36
-102.08 -36.10
-101.83 -36.23
-101.58 -35.60
-101.33 -36.04
-101.08 -35.32
-100.83 -36.27
-100.58 -35.51
-100.33 -36.08
-100.08 -35.22
-99.83 -36.54
-99.58 -35.54
-99.33 -36.37
-99.07 -35.22
-98.82 -35.65
-98.57 -35.13
-98.32 -35.86
-98.07 -35.65
-97.82 -35.18
-97.57 -34.80
-97.32 -35.24
-97.07 -35.22
-96.82 -35.49
-96.57 -35.66
-96.32 -35.18
-96.07 -34.62
-95.82 -35.23
-95.57 -35.16
-95.32 -35.36
-95.07 -35.35
-94.82 -34.72
-94.57 -35.15
-94.32 -35.04
-94.07 -35.47
-93.82 -35.10
-93.57 -34.79
-93.32 -34.76
-93.07 -34.99
-92.82 -35.27
-92.57 -34.95
-92.32 -34.61
-92.07 -34.73
-91.82 -35.07
-91.57 -35.07
-91.32 -34.13
-91.07 -34.09
-90.82 -34.50
-90.57 -34.69
-90.32 -34.41
-90.07 -34.46
-89.82 -33.82
-89.57 -34.08
-89.32 -34.34
-89.07 -34.21
-88.82 -33.70
-88.57 -34.27
-88.32 -33.46
-88.07 -33.76
-87.82 -33.61
-87.57 -33.71
-87.32 -33.57
-87.07 -33.72
-86.82 -33.28
-86.57 -33.34
-86.32 -33.36
-86.07 -33.61
-85.81 -32.78
-85.56 -33.05
-85.31 -32.86
-85.06 -33.04
-84.81 -32.52
-84.56 -32.57
-84.31 -32.21
-84.06 -32.69
-83.81 -32.70
-83.56 -32.57
-83.31 -31.87
-83.06 -31.82
-82.81 -32.24
-82.56 -31.91
-82.31 -31.94
-82.06 -31.37
-81.81 -31.72
-81.56 -31.74
-81.31 -32.34
-81.06 -31.44
-80.81 -31.89
-80.56 -31.41
-80.31 -31.82
-80.06 -31.43
-79.81 -31.91
-79.56 -31.39
-79.31 -31.83
-79.06 -31.47
-78.81 -31.75
-78.56 -31.35
-78.31 -31.61
-78.06 -31.64
-77.81 -31.44
-77.56 -31.67
-77.31 -31.38
-77.06 -31.40
-76.81 -31.40
-76.56 -31.31
-76.31 -31.38
-76.06 -31.87
-75.81 -31.45
-75.56 -31.65
-75.31 -31.16
-75.06 -31.53
-74.81 -31.40
-74.56 -31.48
-74.31 -31.32
-74.06 -31.69
-73.81 -31.15
-73.56 -31.65
-73.31 -31.47
-73.06 -31.68
-72.81 -31.24
-72.55 -31.67
-72.30 -31.47
-72.05 -31.27
-71.80 -31.28
-71.55 -31.29
-71.30 -31.23
-71.05 -31.34
-70.80 -31.47
-70.55 -31.35
-70.30 -31.36
-70.05 -31.26
-69.80 -31.29
-69.55 -31.04
-69.30 -31.70
-69.05 -31.08
-68.80 -31.30
-68.55 -30.96
-68.30 -31.37
-68.05 -30.73
-67.80 -31.14
-67.55 -30.73
-67.30 -30.86
-67.05 -30.88
-66.80 -30.93
-66.55 -30.56
-66.30 -30.38
-66.05 -30.27
-65.80 -30.42
-65.55 -30.10
-65.30 -29.83
-65.05 -29.80
-64.80 -29.67
-64.55 -29.72
-64.30 -29.22
-64.05 -29.10
-63.80 -28.84
-63.55 -28.91
-63.30 -28.52
-63.05 -28.57
-62.80 -27.99
-62.55 -28.07
-62.30 -27.62
-62.05 -27.65
-61.80 -27.30
-61.55 -27.21
-61.30 -27.03
-61.05 -27.07
-60.80 -26.74
-60.55 -26.51
-60.30 -26.27
-60.05 -26.12
-59.80 -26.38
-59.55 -25.85
-59.29 -26.06
-59.04 -25.71
-58.79 -25.87
-58.54 -25.73
-58.29 -25.90
-58.04 -25.67
-57.79 -25.86
-57.54 -25.89
-57.29 -25.89
-57.04 -25.90
-56.79 -25.82
-56.54 -26.20
-56.29 -26.14
-56.04 -26.48
-55.79 -26.39
-55.54 -26.56
-55.29 -26.49
-55.04 -27.03
-54.79 -27.07
-54.54 -27.04
-54.29 -27.35
-54.04 -27.50
-53.79 -27.52
-53.54 -27.51
-53.29 -27.50
-53.04 -27.46
-52.79 -27.50
-52.54 -27.51
-52.29 -27.55
-52.04 -27.02
-51.79 -26.91
-51.54 -26.69
-51.29 -26.42
-51.04 -26.08
-50.79 -25.84
-50.54 -25.35
-50.29 -25.09
-50.04 -24.72
-49.79 -24.46
-49.54 -23.89
-49.29 -23.52
-49.04 -23.41
-48.79 -22.98
-48.54 -22.73
-48.29 -22.28
-48.04 -22.17
-47.79 -21.80
-47.54 -21.68
-47.29 -21.50
-47.04 -21.33
-46.79 -21.24
-46.54 -21.09
-46.28 -21.31
-46.03 -21.20
-45.78 -21.30
-45.53 -21.30
-45.28 -21.51
-45.03 -21.72
-44.78 -22.04
-44.53 -22.44
-44.28 -22.56
-44.03 -22.91
-43.78 -23.13
-43.53 -23.67
-43.28 -23.66
-43.03 -23.73
-42.78 -23.56
-42.53 -23.37
-42.28 -23.05
-42.03 -22.54
-41.78 -22.21
-41.53 -21.33
-41.28 -20.81
-41.03 -20.08
-40.78 -19.46
-40.53 -18.83
-40.28 -18.16
-40.03 -17.66
-39.78 -16.98
-39.53 -16.58
-39.28 -16.13
-39.03 -15.77
-38.78 -15.49
-38.53 -15.16
-38.28 -15.07
-38.03 -14.88
-37.78 -14.81
-37.53 -14.76
-37.28 -14.70
-37.03 -14.76
-36.78 -14.68
-36.53 -14.74
-36.28 -14.77
-36.03 -14.72
-35.78 -14.90
-35.53 -14.97
-35.28 -15.14
-35.03 -15.47
-34.78 -15.79
-34.53 -16.29
-34.28 -16.81
-34.03 -17.42
-33.78 -18.07
-33.53 -18.57
-33.28 -19.12
-33.02 -19.58
-32.77 -20.01
-32.52 -20.56
-32.27 -20.99
-32.02 -21.58
-31.77 -22.41
-31.52 -23.25
-31.27 -24.38
-31.02 -25.55
-30.77 -26.34
-30.52 -26.83
-30.27 -26.97
-30.02 -26.90
-29.77 -26.99
-29.52 -27.44
-29.27 -28.52
-29.02 -29.99
-28.77 -31.24
-28.52 -31.73
-28.27 -31.08
-28.02 -29.98
-27.77 -29.52
-27.52 -29.89
-27.27 -31.01
-27.02 -33.05
-26.77 -34.74
-26.52 -34.17
-26.27 -32.69
-26.02 -31.61
-25.77 -30.82
-25.52 -31.39
-25.27 -33.64
-25.02 -36.31
-24.77 -36.75
-24.52 -34.43
-24.27 -32.33
-24.02 -31.40
-23.77 -32.38
-23.52 -35.07
-23.27 -38.00
-23.02 -36.57
-22.77 -33.62
-22.52 -32.22
-22.27 -32.39
-22.02 -34.58
-21.77 -38.88
-21.52 -39.22
-21.27 -35.10
-21.02 -32.86
-20.77 -32.54
-20.52 -34.91
-20.27 -41.07
-20.02 -39.96
-19.76 -34.31
-19.51 -32.09
-19.26 -32.56
-19.01 -35.88
-18.76 -42.95
-18.51 -37.09
-18.26 -33.28
-18.01 -32.75
-17.76 -35.08
-17.51 -42.03
-17.26 -40.26
-17.01 -33.90
-16.76 -31.86
-16.51 -33.25
-16.26 -38.86
-16.01 -41.99
-15.76 -33.93
-15.51 -31.48
-15.26 -32.94
-15.01 -39.80
-14.76 -40.62
-14.51 -32.66
-14.26 -30.90
-14.01 -33.01
-13.76 -41.70
-13.51 -37.37
-13.26 -31.69
-13.01 -30.96
-12.76 -34.13
-12.51 -47.06
-12.26 -34.04
-12.01 -29.87
-11.76 -30.45
-11.51 -37.01
-11.26 -39.56
-11.01 -30.52
-10.76 -29.30
-10.51 -33.09
-10.26 -50.40
-10.01 -31.88
-9.76 -28.35
-9.51 -29.94
-9.26 -40.29
-9.01 -34.21
-8.76 -28.04
-8.51 -27.93
-8.26 -34.57
-8.01 -37.04
-7.76 -27.97
-7.51 -26.71
-7.26 -31.28
-7.01 -40.02
-6.76 -27.29
-6.50 -25.26
-6.25 -28.69
-6.00 -47.01
-5.75 -26.75
-5.50 -23.60
-5.25 -26.37
-5.00 -50.80
-4.75 -25.80
-4.50 -22.31
-4.25 -24.41
-4.00 -45.67
-3.75 -24.06
-3.50 -19.84
-3.25 -21.59
-3.00 -39.97
-2.75 -21.79
-2.50 -17.18
-2.25 -18.52
-2.00 -35.88
-1.75 -17.99
-1.50 -12.83
-1.25 -13.50
-1.00 -28.55
-0.75 -11.44
-0.50 -4.19
-0.25 -0.97
0.00 0.00
0.25 -0.97
0.50 -4.19
0.75 -11.44
1.00 -28.55
1.25 -13.50
1.50 -12.83
1.75 -17.99
2.00 -35.88
2.25 -18.52
2.50 -17.18
2.75 -21.79
3.00 -39.97
3.25 -21.59
3.50 -19.84
3.75 -24.06
4.00 -45.67
4.25 -24.41
4.50 -22.31
4.75 -25.80
5.00 -50.80
5.25 -26.37
5.50 -23.60
5.75 -26.75
6.00 -47.01
6.25 -28.69
6.50 -25.26
6.76 -27.29
7.01 -40.02
7.26 -31.28
7.51 -26.71
7.76 -27.97
8.01 -37.04
8.26 -34.57
8.51 -27.93
8.76 -28.04
9.01 -34.21
9.26 -40.29
9.51 -29.94
9.76 -28.35
10.01 -31.88
10.26 -50.40
10.51 -33.09
10.76 -29.30
11.01 -30.52
11.26 -39.56
11.51 -37.01
11.76 -30.45
12.01 -29.87
12.26 -34.04
12.51 -47.06
12.76 -34.13
13.01 -30.96
13.26 -31.69
13.51 -37.37
13.76 -41.70
14.01 -33.01
14.26 -30.90
14.51 -32.66
14.76 -40.62
15.01 -39.80
15.26 -32.94
15.51 -31.48
15.76 -33.93
16.01 -41.99
16.26 -38.86
16.51 -33.25
16.76 -31.86
17.01 -33.90
17.26 -40.26
17.51 -42.03
17.76 -35.08
18.01 -32.75
18.26 -33.28
18.51 -37.09
18.76 -42.95
19.01 -35.88
19.26 -32.56
19.51 -32.09
19.76 -34.31
20.02 -39.96
20.27 -41.07
20.52 -34.91
20.77 -32.54
21.02 -32.86
21.27 -35.10
21.52 -39.22
21.77 -38.88
22.02 -34.58
22.27 -32.39
22.52 -32.22
22.77 -33.62
23.02 -36.57
23.27 -38.00
23.52 -35.07
23.77 -32.38
24.02 -31.40
24.27 -32.33
24.52 -34.43
24.77 -36.75
25.02 -36.31
25.27 -33.64
25.52 -31.39
25.77 -30.82
26.02 -31.61
26.27 -32.69
26.52 -34.17
26.77 -34.74
27.02 -33.05
27.27 -31.01
27.52 -29.89
27.77 -29.52
28.02 -29.98
28.27 -31.08
28.52 -31.73
28.77 -31.24
29.02 -29.99
29.27 -28.52
29.52 -27.44
29.77 -26.99
30.02 -26.90
30.27 -26.97
30.52 -26.83
30.77 -26.34
31.02 -25.55
31.27 -24.38
31.52 -23.25
31.77 -22.41
32.02 -21.58
32.27 -20.99
32.52 -20.56
32.77 -20.01
33.02 -19.58
33.28 -19.12
33.53 -18.57
33.78 -18.07
34.03 -17.42
34.28 -16.81
34.53 -16.29
34.78 -15.79
35.03 -15.47
35.28 -15.14
35.53 -14.97
35.78 -14.90
36.03 -14.72
36.28 -14.77
36.53 -14.74
36.78 -14.68
37.03 -14.76
37.28 -14.70
37.53 -14.76
37.78 -14.81
38.03 -14.88
38.28 -15.07
38.53 -15.16
38.78 -15.49
39.03 -15.77
39.28 -16.13
39.53 -16.58
39.78 -16.98
40.03 -17.66
40.28 -18.16
40.53 -18.83
40.78 -19.46
41.03 -20.08
41.28 -20.81
41.53 -21.33
41.78 -22.21
42.03 -22.54
42.28 -23.05
42.53 -23.37
42.78 -23.56
43.03 -23.73
43.28 -23.66
43.53 -23.67
43.78 -23.13
44.03 -22.91
44.28 -22.56
44.53 -22.44
44.78 -22.04
45.03 -21.72
45.28 -21.51
45.53 -21.30
45.78 -21.30
46.03 -21.20
46.28 -21.31
46.54 -21.09
46.79 -21.24
47.04 -21.33
47.29 -21.50
47.54 -21.68
47.79 -21.80
48.04 -22.17
48.29 -22.28
48.54 -22.73
48.79 -22.98
49.04 -23.41
49.29 -23.52
49.54 -23.89
49.79 -24.46
50.04 -24.72
50.29 -25.09
50.54 -25.35
50.79 -25.84
51.04 -26.08
51.29 -26.42
51.54 -26.69
51.79 -26.91
52.04 -27.02
52.29 -27.55
52.54 -27.51
52.79 -27.50
53.04 -27.46
53.29 -27.50
53.54 -27.51
53.79 -27.52
54.04 -27.50
54.29 -27.35
54.54 -27.04
54.79 -27.07
55.04 -27.03
55.29 -26.49
55.54 -26.56
55.79 -26.39
56.04 -26.48
56.29 -26.14
56.54 -26.20
56.79 -25.82
57.04 -25.90
57.29 -25.89
57.54 -25.89
57.79 -25.86
58.04 -25.67
58.29 -25.90
58.54 -25.73
58.79 -25.87
59.04 -25.71
59.29 -26.06
59.55 -25.85
59.80 -26.38
60.05 -26.12
60.30 -26.27
60.55 -26.51
60.80 -26.74
61.05 -27.07
61.30 -27.03
61.55 -27.21
61.80 -27.30
62.05 -27.65
62.30 -27.62
62.55 -28.07
62.80 -27.99
63.05 -28.57
63.30 -28.52
63.55 -28.91
63.80 -28.84
64.05 -29.10
64.30 -29.22
64.55 -29.72
64.80 -29.67
65.05 -29.80
65.30 -29.83
65.55 -30.10
65.80 -30.42
66.05 -30.27
66.30 -30.38
66.55 -30.56
66.80 -30.93
67.05 -30.88
67.30 -30.86
67.55 -30.73
67.80 -31.14
68.05 -30.73
68.30 -31.37
68.55 -30.96
68.80 -31.30
69.05 -31.08
69.30 -31.70
69.55 -31.04
69.80 -31.29
70.05 -31.26
70.30 -31.36
70.55 -31.35
70.80 -31.47
71.05 -31.34
71.30 -31.23
71.55 -31.29
71.80 -31.28
72.05 -31.27
72.30 -31.47
72.55 -31.67
72.81 -31.24
73.06 -31.68
73.31 -31.47
73.56 -31.65
73.81 -31.15
74.06 -31.69
74.31 -31.32
74.56 -31.48
74.81 -31.40
75.06 -31.53
75.31 -31.16
75.56 -31.65
75.81 -31.45
76.06 -31.87
76.31 -31.38
76.56 -31.31
76.81 -31.40
77.06 -31.40
77.31 -31.38
77.56 -31.67
77.81 -31.44
78.06 -31.64
78.31 -31.61
78.56 -31.35
78.81 -31.75
79.06 -31.47
79.31 -31.83
79.56 -31.39
79.81 -31.91
80.06 -31.43
80.31 -31.82
80.56 -31.41
80.81 -31.89
81.06 -31.44
81.31 -32.34
81.56 -31.74
81.81 -31.72
82.06 -31.37
82.31 -31.94
82.56 -31.91
82.81 -32.24
83.06 -31.82
83.31 -31.87
83.56 -32.57
83.81 -32.70
84.06 -32.69
84.31 -32.21
84.56 -32.57
84.81 -32.52
85.06 -33.04
85.31 -32.86
85.56 -33.05
85.81 -32.78
86.07 -33.61
86.32 -33.36
86.57 -33.34
86.82 -33.28
87.07 -33.72
87.32 -33.57
87.57 -33.71
87.82 -33.61
88.07 -33.76
88.32 -33.46
88.57 -34.27
88.82 -33.70
89.07 -34.21
89.32 -34.34
89.57 -34.08
89.82 -33.82
90.07 -34.46
90.32 -34.41
90.57 -34.69
90.82 -34.50
91.07 -34.09
91.32 -34.13
91.57 -35.07
91.82 -35.07
92.07 -34.73
92.32 -34.61
92.57 -34.95
92.82 -35.27
93.07 -34.99
93.32 -34.76
93.57 -34.79
93.82 -35.10
94.07 -35.47
94.32 -35.04
94.57 -35.15
94.82 -34.72
95.07 -35.35
95.32 -35.36
95.57 -35.16
95.82 -35.23
96.07 -34.62
96.32 -35.18
96.57 -35.66
96.82 -35.49
97.07 -35.22
97.32 -35.24
97.57 -34.80
97.82 -35.18
98.07 -35.65
98.32 -35.86
98.57 -35.13
98.82 -35.65
99.07 -35.22
99.33 -36.37
99.58 -35.54
99.83 -36.54
100.08 -35.22
100.33 -36.08
100.58 -35.51
100.83 -36.27
101.08 -35.32
101.33 -36.04
101.58 -35.60
101.83 -36.23
102.08 -36.10
102.33 -36.36
102.58 -35.95
102.83 -36.10
103.08 -35.71
103.33 -36.39
103.58 -36.10
103.83 -36.10
104.08 -35.54
104.33 -36.39
104.58 -37.16
104.83 -36.90
105.08 -36.64
105.33 -36.02
105.58 -36.36
105.83 -36.46
106.08 -37.65
106.33 -36.61
106.58 -36.46
106.83 -36.21
107.08 -36.87
107.33 -37.37
107.58 -37.41
107.83 -36.99
108.08 -36.56
108.33 -36.27
108.58 -37.45
108.83 -37.17
109.08 -37.50
109.33 -36.30
109.58 -36.63
109.83 -37.07
110.08 -37.74
110.33 -37.33
110.58 -36.53
110.83 -36.19
111.08 -36.81
111.33 -36.97
111.58 -37.68
111.83 -36.85
112.08 -36.54
112.33 -36.53
112.59 -37.60
112.84 -37.16
113.09 -38.07
113.34 -36.84
113.59 -37.07
113.84 -36.94
114.09 -37.91
114.34 -37.67
114.59 -38.00
114.84 -36.65
115.09 -37.13
115.34 -37.56
115.59 -37.87
115.84 -37.09
116.09 -36.74
116.34 -36.85
116.59 -37.50
116.84 -37.89
117.09 -37.74
117.34 -37.28
117.59 -36.90
117.84 -36.91
118.09 -38.28
118.34 -37.84
118.59 -38.18
118.84 -37.81
119.09 -36.70
119.34 -37.22
119.59 -38.87
119.84 -38.15
120.09 -37.92
120.34 -36.62
120.59 -37.08
120.84 -38.18
121.09 -38.73
121.34 -37.66
121.59 -36.67
121.84 -36.91
122.09 -37.57
122.34 -38.71
122.59 -38.62
122.84 -37.26
123.09 -36.86
123.34 -37.94
123.59 -37.65
123.84 -38.48
124.09 -38.24
124.34 -37.96
124.59 -36.91
124.84 -38.03
125.09 -38.33
125.34 -38.74
125.59 -37.67
125.85 -37.25
126.10 -36.87
126.35 -38.01
126.60 -38.70
126.85 -38.09
127.10 -37.37
127.35 -37.23
127.60 -37.53
127.85 -38.29
128.10 -38.08
128.35 -37.69
128.60 -37.15
128.85 -37.09
129.10 -37.76
129.35 -38.31
129.60 -38.28
129.85 -37.44
130.10 -37.08
130.35 -37.62
130.60 -37.62
130.85 -39.12
131.10 -36.88
131.35 -37.70
131.60 -36.97
131.85 -38.55
132.10 -38.61
132.35 -39.13
132.60 -37.27
132.85 -37.25
133.10 -37.62
133.35 -39.16
133.60 -38.19
133.85 -39.12
134.10 -37.69
134.35 -37.42
134.60 -37.92
134.85 -39.39
135.10 -38.84
135.35 -39.47
135.60 -37.25
135.85 -38.37
136.10 -37.72
136.35 -39.27
136.60 -39.57
136.85 -39.15
137.10 -37.83
137.35 -37.94
137.60 -38.82
137.85 -39.42
138.10 -39.91
138.35 -38.77
138.60 -37.90
138.85 -38.58
139.11 -39.39
139.36 -39.79
139.61 -38.93
139.86 -38.55
140.11 -38.10
140.36 -38.99
140.61 -39.45
140.86 -39.33
141.11 -39.25
141.36 -38.24
141.61 -38.68
141.86 -38.18
142.11 -40.00
142.36 -39.51
142.61 -39.19
142.86 -38.37
143.11 -39.09
143.36 -38.90
143.61 -40.19
143.86 -39.10
144.11 -39.10
144.36 -38.28
144.61 -39.66
144.86 -39.88
145.11 -39.84
145.36 -39.18
145.61 -39.12
145.86 -38.34
146.11 -39.72
146.36 -40.19
146.61 -40.95
146.86 -39.29
147.11 -38.91
147.36 -38.68
147.61 -39.98
147.86 -40.74
148.11 -40.63
148.36 -39.50
148.61 -39.36
148.86 -39.79
149.11 -40.97
149.36 -40.62
149.61 -40.56
149.86 -40.04
150.11 -39.91
150.36 -39.78
150.61 -40.48
150.86 -40.70
151.11 -40.96
151.36 -39.76
151.61 -39.04
151.86 -40.49
152.12 -41.07
152.37 -40.79
152.62 -41.03
152.87 -39.94
153.12 -39.57
153.37 -40.38
153.62 -41.85
153.87 -40.51
154.12 -40.83
154.37 -39.60
154.62 -39.84
154.87 -39.40
155.12 -42.08
155.37 -40.47
155.62 -40.93
155.87 -40.07
156.12 -39.87
156.37 -39.87
156.62 -42.02
156.87 -40.30
157.12 -40.75
157.37 -40.45
157.62 -40.01
157.87 -39.42
158.12 -42.38
158.37 -41.20
158.62 -41.80
158.87 -40.78
159.12 -39.93
159.37 -40.13
159.62 -41.94
159.87 -42.16
160.12 -40.57
160.37 -40.80
160.62 -40.95
160.87 -40.76
161.12 -42.32
161.37 -41.49
161.62 -41.52
161.87 -40.42
162.12 -41.02
162.37 -40.52
162.62 -42.69
162.87 -41.94
163.12 -42.11
163.37 -40.59
163.62 -40.78
163.87 -41.33
164.12 -42.10
164.37 -43.86
164.62 -41.60
164.87 -41.29
165.12 -41.25
165.38 -41.49
165.63 -42.57
165.88 -43.68
166.13 -42.56
166.38 -41.24
166.63 -41.10
166.88 -41.36
167.13 -42.12
167.38 -42.66
167.63 -41.55
167.88 -40.94
168.13 -40.15
168.38 -41.59
168.63 -41.35
168.88 -42.81
169.13 -41.44
169.38 -40.66
169.63 -41.20
169.88 -40.83
170.13 -42.54
170.38 -42.49
170.63 -42.43
170.88 -40.76
171.13 -40.86
171.38 -41.18
171.63 -41.62
171.88 -43.50
172.13 -42.97
172.38 -41.80
172.63 -40.67
172.88 -40.98
173.13 -41.69
173.38 -43.79
173.63 -41.95
173.88 -42.19
174.13 -40.74
174.38 -41.06
174.63 -41.90
174.88 -42.90
175.13 -42.79
175.38 -43.17
175.63 -40.73
175.88 -41.99
176.13 -40.90
176.38 -43.05
176.63 -43.04
176.88 -43.15
177.13 -41.19
177.38 -42.34
177.63 -41.56
177.88 -43.35
178.13 -42.54
178.38 -43.54
178.64 -41.70
178.89 -40.39
179.14 -41.17
179.39 -41.86
179.64 -43.01
179.89 -43.83
180.14 -41.21
180.39 -40.67
180.64 -40.54
180.89 -41.89
181.14 -41.85
181.39 -41.93
181.64 -41.59
181.89 -40.96
182.14 -41.97
182.39 -41.82
182.64 -41.27
182.89 -44.14
183.14 -42.41
183.39 -40.87
183.64 -41.41
183.89 -40.92
184.14 -41.63
184.39 -43.68
184.64 -42.80
184.89 -41.24
185.14 -41.11
185.39 -40.88
185.64 -41.09
185.89 -43.02
186.14 -42.25
186.39 -41.85
186.64 -41.27
186.89 -41.79
187.14 -41.97
187.39 -43.92
187.64 -42.82
187.89 -43.12
188.14 -42.33
188.39 -42.53
188.64 -41.15
188.89 -43.62
189.14 -42.84
189.39 -45.07
189.64 -42.01
189.89 -42.91
190.14 -40.82
190.39 -42.95
190.64 -43.65
190.89 -43.56
191.14 -41.47
191.39 -42.50
191.64 -41.76
191.90 -43.59
192.15 -42.19
192.40 -44.10
192.65 -42.09
192.90 -43.31
193.15 -41.69
193.40 -42.87
193.65 -41.07
193.90 -43.70
194.15 -41.79
194.40 -44.79
194.65 -41.90
194.90 -42.68
195.15 -42.18
195.40 -43.67
195.65 -42.96
195.90 -44.14
196.15 -42.02
196.40 -42.99
196.65 -42.10
196.90 -43.87
197.15 -42.66
197.40 -43.66
197.65 -42.41
197.90 -43.61
198.15 -42.11
198.40 -42.89
198.65 -42.68
198.90 -42.92
199.15 -44.07
199.40 -43.18
199.65 -44.73
199.90 -42.19
200.15 -43.68
200.40 -42.59
200.65 -44.98
200.90 -43.51
201.15 -44.56
201.40 -43.02
201.65 -42.88
201.90 -43.99
202.15 -44.48
202.40 -43.39
202.65 -43.44
202.90 -42.95
203.15 -42.92
203.40 -43.98
203.65 -43.82
203.90 -43.35
204.15 -44.76
204.40 -43.55
204.65 -43.10
204.90 -43.32
205.16 -43.05
205.41 -42.62
205.66 -44.36
205.91 -43.53
206.16 -42.63
206.41 -43.05
206.66 -43.15
206.91 -43.91
207.16 -45.01
207.41 -42.86
207.66 -43.25
207.91 -42.34
208.16 -44.55
208.41 -44.77
208.66 -43.86
208.91 -42.30
209.16 -42.80
209.41 -44.69
209.66 -43.60
209.91 -44.74
210.16 -43.51
210.41 -43.69
210.66 -44.02
210.91 -45.19
211.16 -44.29
211.41 -44.69
211.66 -43.99
211.91 -45.00
212.16 -45.13
212.41 -44.61
212.66 -44.88
212.91 -44.31
213.16 -44.34
213.41 -44.92
213.66 -45.20
213.91 -44.42
214.16 -43.51
214.41 -45.04
214.66 -45.44
214.91 -45.23
215.16 -45.12
215.41 -44.47
215.66 -45.17
215.91 -45.21
216.16 -45.69
216.41 -43.65
216.66 -46.23
216.91 -44.67
217.16 -45.55
217.41 -44.86
217.66 -44.35
217.91 -44.15
218.16 -45.22
218.42 -43.88
218.67 -44.69
218.92 -45.13
219.17 -44.64
219.42 -43.01
219.67 -47.63
219.92 -45.25
220.17 -47.89
220.42 -45.13
220.67 -45.37
220.92 -44.16
221.17 -47.72
221.42 -45.64
221.67 -45.00
221.92 -44.74
222.17 -45.32
222.42 -45.40
222.67 -47.30
222.92 -44.22
223.17 -44.01
223.42 -45.65
223.67 -47.00
223.92 -45.48
224.17 -46.45
224.42 -44.41
224.67 -45.00
224.92 -45.68
225.17 -48.74
225.42 -45.86
225.67 -46.44
225.92 -45.49
226.17 -45.42
226.42 -45.72
226.67 -45.71
226.92 -45.50
227.17 -45.76
227.42 -47.01
227.67 -46.02
227.92 -44.61
228.17 -45.78
228.42 -43.59
228.67 -47.78
228.92 -45.95
229.17 -47.12
229.42 -44.28
229.67 -45.81
229.92 -43.60
230.17 -46.60
230.42 -46.18
230.67 -46.48
230.92 -43.97
231.17 -46.30
231.42 -45.30
231.68 -45.55
231.93 -46.96
232.18 -45.74
232.43 -45.80
232.68 -48.40
232.93 -47.21
233.18 -46.41
233.43 -45.15
233.68 -43.97
233.93 -46.09
234.18 -48.42
234.43 -48.81
234.68 -47.69
234.93 -44.38
235.18 -44.47
235.43 -44.90
235.68 -47.44
235.93 -47.34
236.18 -46.27
236.43 -46.63
236.68 -47.44
236.93 -45.86
237.18 -47.40
237.43 -44.98
237.68 -46.86
237.93 -49.45
238.18 -50.04
238.43 -47.16
238.68 -45.81
238.93 -45.52
239.18 -46.84
239.43 -49.29
239.68 -48.36
239.93 -47.62
240.18 -47.63
240.43 -45.87
240.68 -46.52
240.93 -47.78
241.18 -46.41
241.43 -46.68
241.68 -46.76
241.93 -48.53
242.18 -47.28
242.43 -46.14
242.68 -45.35
242.93 -45.94
243.18 -47.06
243.43 -50.33
243.68 -49.46
243.93 -47.12
244.18 -46.77
244.43 -45.73
244.69 -48.59
244.94 -47.26
245.19 -51.74
245.44 -46.68
245.69 -48.04
245.94 -45.90
246.19 -47.97
246.44 -44.93
246.69 -47.44
246.94 -45.70
247.19 -50.39
247.44 -50.76
247.69 -48.86
247.94 -44.92
248.19 -45.91
248.44 -44.63
248.69 -52.08
248.94 -48.67
249.19 -48.74
249.44 -44.83
249.69 -47.04
249.94 -44.93
250.19 -47.11
250.44 -47.25
250.69 -48.57
250.94 -45.85
251.19 -50.27
251.44 -45.30
251.69 -47.00
251.94 -45.09
252.19 -45.37
252.44 -46.77
252.69 -51.05
252.94 -48.83
253.19 -48.37
253.44 -45.41
253.69 -45.34
253.94 -45.25
254.19 -46.54
254.44 -48.78
254.69 -45.84
254.94 -48.89
255.19 -46.68
255.44 -46.14
255.69 -46.03
255.94 -47.74
256.19 -46.01
256.44 -49.00
256.69 -51.51
256.94 -49.05
257.19 -47.91
257.44 -46.60
257.69 -46.19
257.95 -48.84
258.20 -51.23
258.45 -48.65
258.70 -46.73
258.95 -46.26
259.20 -45.82
259.45 -48.30
259.70 -47.79
259.95 -46.48
260.20 -49.01
260.45 -47.95
260.70 -49.65
260.95 -48.58
261.20 -46.28
261.45 -45.10
261.70 -44.60
261.95 -48.16
262.20 -49.30
262.45 -51.65
262.70 -47.14
262.95 -46.19
263.20 -44.74
263.45 -48.07
263.70 -47.86
263.95 -49.16
264.20 -47.71
264.45 -45.59
264.70 -50.22
264.95 -49.17
265.20 -50.17
265.45 -45.79
265.70 -46.43
265.95 -46.53
266.20 -49.63
266.45 -51.26
266.70 -48.00
266.95 -44.37
267.20 -45.85
267.45 -46.09
267.70 -46.52
267.95 -48.53
268.20 -50.13
268.45 -47.38
268.70 -49.25
268.95 -46.40
269.20 -48.32
269.45 -44.99
269.70 -48.17
269.95 -46.88
270.20 -48.75
270.45 -50.77
270.70 -48.70
270.95 -45.14
271.21 -44.15
271.46 -45.04
271.71 -46.68
271.96 -50.04
272.21 -49.88
272.46 -45.58
272.71 -46.24
272.96 -45.13
273.21 -45.11
273.46 -48.23
273.71 -47.47
273.96 -47.16
274.21 -48.97
274.46 -48.17
274.71 -46.86
274.96 -46.54
275.21 -43.52
275.46 -45.99
275.71 -47.32
275.96 -51.40
276.21 -50.50
276.46 -45.54
276.71 -46.28
276.96 -47.25
277.21 -46.76
277.46 -47.52
277.71 -47.89
277.96 -47.26
278.21 -48.21
278.46 -49.53
278.71 -47.17
278.96 -46.96
279.21 -45.84
279.46 -46.93
279.71 -47.76
279.96 -49.91
280.21 -50.46
280.46 -48.53
280.71 -48.15
280.96 -46.18
281.21 -49.46
281.46 -52.99
281.71 -50.83
281.96 -48.03
282.21 -46.59
282.46 -47.33
282.71 -48.14
282.96 -50.20
283.21 -48.03
283.46 -46.89
283.71 -45.63
283.96 -48.85
284.21 -49.39
284.47 -49.48
284.72 -47.04
284.97 -45.61
285.22 -47.39
285.47 -48.13
285.72 -49.75
285.97 -47.88
286.22 -46.36
286.47 -47.55
286.72 -48.89
286.97 -48.28
287.22 -48.22
287.47 -46.61
287.72 -45.36
287.97 -46.95
288.22 -49.43
288.47 -49.73
288.72 -49.43
288.97 -47.69
289.22 -46.38
289.47 -49.15
289.72 -48.96
289.97 -49.92
290.22 -47.84
290.47 -48.47
290.72 -47.45
290.97 -52.54
291.22 -47.62
291.47 -47.93
291.72 -44.83
291.97 -45.81
292.22 -47.08
292.47 -48.89
292.72 -50.96
292.97 -49.87
293.22 -45.75
293.47 -47.29
293.72 -46.45
293.97 -47.09
294.22 -48.62
294.47 -48.66
294.72 -47.73
294.97 -47.13
295.22 -47.63
295.47 -47.32
295.72 -45.63
295.97 -45.58
296.22 -46.49
296.47 -46.55
296.72 -52.23
296.97 -48.99
297.22 -46.96
297.47 -45.38
297.73 -44.65
297.98 -48.06
298.23 -49.30
298.48 -49.11
298.73 -47.62
298.98 -47.46
299.23 -46.93
299.48 -46.28
299.73 -47.66
299.98 -45.80
300.23 -47.24
300.48 -48.48
300.73 -50.76
300.98 -48.86
301.23 -48.10
301.48 -47.93
301.73 -46.73
301.98 -49.26
302.23 -49.06
302.48 -53.52
302.73 -49.66
302.98 -51.47
303.23 -47.63
303.48 -47.74
303.73 -47.16
303.98 -50.12
304.23 -49.76
304.48 -48.76
304.73 -47.65
304.98 -48.95
305.23 -47.67
305.48 -50.27
305.73 -46.77
305.98 -47.79
306.23 -47.30
306.48 -55.30
306.73 -48.79
306.98 -50.65
307.23 -44.91
307.48 -47.10
307.73 -47.75
307.98 -48.53
308.23 -49.02
308.48 -48.80
308.73 -47.22
308.98 -47.04
309.23 -47.74
309.48 -49.98
309.73 -46.85
309.98 -47.01
310.23 -46.58
310.48 -47.84
310.73 -48.11
310.99 -51.76
311.24 -45.57
311.49 -47.02
311.74 -45.66
311.99 -46.91
312.24 -48.94
312.49 -51.28
312.74 -48.02
312.99 -48.69
313.24 -45.65
313.49 -47.88
313.74 -46.83
313.99 -52.51
314.24 -47.28
314.49 -49.00
314.74 -47.03
314.99 -47.86
315.24 -47.86
315.49 -47.71
315.74 -47.68
315.99 -45.00
316.24 -47.89
316.49 -47.53
316.74 -50.62
316.99 -49.33
317.24 -47.43
317.49 -44.26
317.74 -45.20
317.99 -48.52
318.24 -51.04
318.49 -50.37
318.74 -46.84
318.99 -46.65
319.24 -47.08
319.49 -49.06
319.74 -48.37
319.99 -47.18
320.24 -45.33
320.49 -46.01
320.74 -48.83
320.99 -50.12
321.24 -49.24
321.49 -47.59
321.74 -46.33
321.99 -46.84
322.24 -46.05
322.49 -52.83
322.74 -49.28
322.99 -49.65
323.24 -46.61
323.49 -47.05
323.74 -46.23
323.99 -50.09
324.25 -51.04
324.50 -48.54
324.75 -46.36
325.00 -50.69
325.25 -47.25
325.50 -53.51
325.75 -48.56
326.00 -47.30
326.25 -46.37
326.50 -50.50
326.75 -48.53
327.00 -56.48
327.25 -47.36
327.50 -46.66
327.75 -45.06
328.00 -47.02
328.25 -46.95
328.50 -52.07
328.75 -48.35
329.00 -46.91
329.25 -46.00
329.50 -50.18
329.75 -47.00
330.00 -50.58
330.25 -46.20
330.50 -46.35
330.75 -47.76
331.00 -49.86
331.25 -49.30
331.50 -49.12
331.75 -46.36
332.00 -46.17
332.25 -46.64
332.50 -49.77
332.75 -47.00
333.00 -49.30
333.25 -47.12
333.50 -48.47
333.75 -47.68
334.00 -52.29
334.25 -46.28
334.50 -49.28
334.75 -48.26
335.00 -46.60
335.25 -47.87
335.50 -50.43
335.75 -48.48
336.00 -48.47
336.25 -46.48
336.50 -44.81
336.75 -46.51
337.00 -49.35
337.25 -50.82
337.51 -48.86
337.76 -47.36
338.01 -46.48
338.26 -47.39
338.51 -51.61
338.76 -48.39
339.01 -48.61
339.26 -47.19
339.51 -46.62
339.76 -48.50
340.01 -53.53
340.26 -50.24
340.51 -46.94
340.76 -45.59
341.01 -48.15
341.26 -45.77
341.51 -51.09
341.76 -48.05
342.01 -48.58
342.26 -47.16
342.51 -50.50
342.76 -48.09
343.01 -52.19
343.26 -49.98
343.51 -48.57
343.76 -47.75
344.01 -49.67
344.26 -47.47
344.51 -53.57
344.76 -49.19
345.01 -51.26
345.26 -47.87
345.51 -49.96
345.76 -46.36
346.01 -52.37
346.26 -48.43
346.51 -51.81
346.76 -47.09
347.01 -48.86
347.26 -49.03
347.51 -53.74
347.76 -50.13
348.01 -49.85
348.26 -46.30
348.51 -47.58
348.76 -49.50
349.01 -51.31
349.26 -47.77
349.51 -50.20
349.76 -46.97
350.01 -48.33
350.26 -48.62
350.52 -49.68
350.77 -48.93
351.02 -47.79
351.27 -47.79
351.52 -47.43
351.77 -47.56
352.02 -49.05
352.27 -48.96
352.52 -50.38
352.77 -47.35
353.02 -48.53
353.27 -47.28
353.52 -48.92
353.77 -47.60
354.02 -51.42
354.27 -47.06
354.52 -48.14
354.77 -47.29
355.02 -49.04
355.27 -48.94
355.52 -50.68
355.77 -49.20
356.02 -46.62
356.27 -49.20
356.52 -50.69
356.77 -52.32
357.02 -50.80
357.27 -46.95
357.52 -46.01
357.77 -48.65
358.02 -50.17
358.27 -52.98
358.52 -50.45
358.77 -46.96
359.02 -47.83
359.27 -49.72
359.52 -50.92
359.77 -50.02
360.02 -51.06
360.27 -47.57
360.52 -49.09
360.77 -49.53
361.02 -49.86
361.27 -48.41
361.52 -50.86
361.77 -47.58
362.02 -48.34
362.27 -47.53
362.52 -47.10
362.77 -49.77
363.02 -52.47
363.27 -48.03
363.52 -48.64
363.78 -45.62
364.03 -48.44
364.28 -48.95
364.53 -52.64
364.78 -48.94
365.03 -49.07
365.28 -48.81
365.53 -51.53
365.78 -49.81
366.03 -54.18
366.28 -48.97
366.53 -48.01
366.78 -46.87
367.03 -48.68
367.28 -52.27
367.53 -52.68
367.78 -49.51
368.03 -48.25
368.28 -45.67
368.53 -49.59
368.78 -47.93
369.03 -51.98
369.28 -48.16
369.53 -48.39
369.78 -50.55
370.03 -48.42
370.28 -50.21
370.53 -50.75
370.78 -47.54
371.03 -47.26
371.28 -46.46
371.53 -47.41
371.78 -47.41
372.03 -53.26
372.28 -50.76
372.53 -49.52
372.78 -47.64
373.03 -45.24
373.28 -45.46
373.53 -50.67
373.78 -47.53
374.03 -49.05
374.28 -46.14
374.53 -46.79
374.78 -48.72
375.03 -54.93
375.28 -49.75
375.53 -47.46
375.78 -44.67
376.03 -46.42
376.28 -44.90
376.53 -49.97
376.78 -51.99
377.04 -51.57
377.29 -49.20
377.54 -48.66
377.79 -48.96
378.04 -49.05
378.29 -48.09
378.54 -46.26
378.79 -47.56
379.04 -48.06
379.29 -50.25
379.54 -57.98
379.79 -50.47
380.04 -50.68
380.29 -48.53
380.54 -47.43
380.79 -46.40
381.04 -49.83
381.29 -49.65
381.54 -52.77
381.79 -51.54
382.04 -52.88
382.29 -49.82
382.54 -50.65
382.79 -51.45
383.04 -47.98
383.29 -46.84
383.54 -45.96
383.79 -46.61
384.04 -49.56
384.29 -51.95
384.54 -57.85
384.79 -48.98
385.04 -50.22
385.29 -47.25
385.54 -47.58
385.79 -48.51
386.04 -49.49
386.29 -48.93
386.54 -50.42
386.79 -49.39
387.04 -51.24
387.29 -52.05
387.54 -51.38
387.79 -46.83
388.04 -46.74
388.29 -47.44
388.54 -46.75
388.79 -49.01
389.04 -53.10
389.29 -50.76
389.54 -55.41
389.79 -52.39
390.04 -49.15
390.30 -46.79
390.55 -46.27
390.80 -47.27
391.05 -48.78
391.30 -51.54
391.55 -49.16
391.80 -49.73
392.05 -50.31
392.30 -51.20
392.55 -51.11
392.80 -45.79
393.05 -46.84
393.30 -45.10
393.55 -48.50
393.80 -48.75
394.05 -55.03
394.30 -49.91
394.55 -52.51
394.80 -47.58
395.05 -51.13
395.30 -45.97
395.55 -48.59
395.80 -46.67
396.05 -47.76
396.30 -47.77
396.55 -51.09
396.80 -51.12
397.05 -52.94
397.30 -49.50
397.55 -49.87
397.80 -47.87
398.05 -50.02
398.30 -46.82
398.55 -49.07
398.80 -51.61
399.05 -53.66
399.30 -52.43
399.55 -53.08
399.80 -48.03
400.05 -48.62
400.30 -47.72
400.55 -51.32
400.80 -47.04
401.05 -50.23
401.30 -49.40
401.55 -48.93
401.80 -58.15
402.05 -60.68
402.30 -50.22
402.55 -50.49
402.80 -45.96
403.05 -47.25
403.30 -48.82
403.56 -51.87
403.81 -50.43
404.06 -54.39
404.31 -49.98
404.56 -49.05
404.81 -50.89
405.06 -49.44
405.31 -47.25
405.56 -49.92
405.81 -47.72
406.06 -47.55
406.31 -51.00
406.56 -52.41
406.81 -51.45
407.06 -55.92
407.31 -52.75
407.56 -48.57
407.81 -47.09
408.06 -46.67
408.31 -47.32
408.56 -52.58
408.81 -52.29
409.06 -50.28
409.31 -50.40
409.56 -48.28
409.81 -52.49
410.06 -55.23
410.31 -48.43
410.56 -46.30
410.81 -47.20
411.06 -47.42
411.31 -48.19
411.56 -57.76
411.81 -52.01
412.06 -52.04
412.31 -50.95
412.56 -49.26
412.81 -50.65
413.06 -49.11
413.31 -48.95
413.56 -48.64
413.81 -46.94
414.06 -50.98
414.31 -49.96
414.56 -54.66
414.81 -53.00
415.06 -50.96
415.31 -48.78
415.56 -49.65
415.81 -46.22
416.06 -49.79
416.31 -45.55
416.56 -50.41
416.82 -48.84
417.07 -55.22
417.32 -50.06
417.57 -51.15
417.82 -50.03
418.07 -50.60
418.32 -49.03
418.57 -49.83
418.82 -47.02
419.07 -47.65
419.32 -48.16
419.57 -53.79
419.82 -54.20
420.07 -54.98
420.32 -49.62
420.57 -48.90
420.82 -48.82
421.07 -53.02
421.32 -49.19
421.57 -50.47
421.82 -49.86
422.07 -49.94
422.32 -53.06
422.57 -56.00
422.82 -51.64
423.07 -49.56
423.32 -49.86
423.57 -48.14
423.82 -48.97
424.07 -52.16
424.32 -48.82
424.57 -50.61
424.82 -53.64
425.07 -58.16
425.32 -50.40
425.57 -52.00
425.82 -48.34
426.07 -49.60
426.32 -49.45
426.57 -51.15
426.82 -46.95
427.07 -48.54
427.32 -49.22
427.57 -50.69
427.82 -51.74
428.07 -51.60
428.32 -50.54
428.57 -49.84
428.82 -49.83
429.07 -49.33
429.32 -49.21
429.57 -49.01
429.82 -48.98
430.08 -49.22
430.33 -53.54
430.58 -49.93
430.83 -51.31
431.08 -50.42
431.33 -49.08
431.58 -48.13
431.83 -50.82
432.08 -48.06
432.33 -47.95
432.58 -51.54
432.83 -47.66
433.08 -49.48
433.33 -55.28
433.58 -50.57
433.83 -53.52
434.08 -50.11
434.33 -50.43
434.58 -53.24
434.83 -48.82
435.08 -49.17
435.33 -48.04
435.58 -49.35
435.83 -50.37
436.08 -53.78
436.33 -52.16
436.58 -49.97
436.83 -48.09
437.08 -50.26
437.33 -47.99
437.58 -51.50
437.83 -51.22
438.08 -49.88
438.33 -49.48
438.58 -49.69
438.83 -55.44
439.08 -53.35
439.33 -50.30
439.58 -47.82
439.83 -48.09
440.08 -50.61
440.33 -52.75
440.58 -52.82
440.83 -52.02
441.08 -48.36
441.33 -51.31
441.58 -53.86
441.83 -53.81
442.08 -53.07
442.33 -51.76
442.58 -51.28
442.83 -52.94
443.09 -55.11
443.34 -52.62
443.59 -51.74
443.84 -51.74
444.09 -51.42
444.34 -51.93
444.59 -48.81
444.84 -53.46
445.09 -50.79
445.34 -51.51
445.59 -52.27
445.84 -53.01
446.09 -50.49
446.34 -52.24
446.59 -50.98
446.84 -49.38
447.09 -50.91
447.34 -52.18
447.59 -53.48
447.84 -49.71
448.09 -50.67
448.34 -49.23
448.59 -52.01
448.84 -53.42
449.09 -52.40
449.34 -50.39
449.59 -50.19
449.84 -49.33
450.09 -51.75
450.34 -51.10
450.59 -49.87
450.84 -49.84
451.09 -51.27
451.34 -51.12
451.59 -51.88
451.84 -53.30
452.09 -51.53
452.34 -50.81
452.59 -50.95
452.84 -50.88
453.09 -50.92
453.34 -49.89
453.59 -49.65
453.84 -49.09
454.09 -49.75
454.34 -56.87
454.59 -54.06
454.84 -53.23
455.09 -51.97
455.34 -49.78
455.59 -55.97
455.84 -49.53
456.09 -50.37
456.35 -49.50
456.60 -49.87
456.85 -51.39
457.10 -52.90
457.35 -53.62
457.60 -52.22
457.85 -51.00
458.10 -54.04
458.35 -49.54
458.60 -51.15
458.85 -49.54
459.10 -48.90
459.35 -52.62
459.60 -50.10
459.85 -56.51
460.10 -50.97
460.35 -53.21
460.60 -53.99
460.85 -53.55
461.10 -53.82
461.35 -54.68
461.60 -51.98
461.85 -52.89
462.10 -48.99
462.35 -49.90
462.60 -49.61
462.85 -53.37
463.10 -51.81
463.35 -56.45
463.60 -50.70
463.85 -55.52
464.10 -52.97
464.35 -58.85
464.60 -52.39
464.85 -55.81
465.10 -51.12
465.35 -51.51
465.60 -50.57
465.85 -56.32
466.10 -53.45
466.35 -53.34
466.60 -53.43
466.85 -54.30
467.10 -52.40
467.35 -51.61
467.60 -49.63
467.85 -48.16
468.10 -51.02
468.35 -53.55
468.60 -56.78
468.85 -51.16
469.10 -49.92
469.35 -51.77
469.61 -52.34
469.86 -61.14
470.11 -53.25
470.36 -51.24
470.61 -48.94
470.86 -48.67
471.11 -50.63
471.36 -51.67
471.61 -52.32
471.86 -50.89
472.11 -50.83
472.36 -52.87
472.61 -50.41
472.86 -54.14
473.11 -56.58
473.36 -52.03
473.61 -54.36
473.86 -50.25
474.11 -50.13
474.36 -51.20
474.61 -53.55
474.86 -50.88
475.11 -51.50
475.36 -57.18
475.61 -58.11
475.86 -54.37
476.11 -52.84
476.36 -50.01
476.61 -50.16
476.86 -53.34
477.11 -52.26
477.36 -53.82
477.61 -50.05
477.86 -50.45
478.11 -52.12
478.36 -55.14
478.61 -57.71
478.86 -54.09
479.11 -52.67
479.36 -47.48
479.61 -49.37
479.86 -50.15
480.11 -49.19
480.36 -52.49
480.61 -49.28
480.86 -51.13
481.11 -50.34
481.36 -59.58
481.61 -55.69
481.86 -54.45
482.11 -50.19
482.36 -56.05
482.61 -55.04
482.87 -55.70
483.12 -49.79
483.37 -48.02
483.62 -46.86
483.87 -51.64
484.12 -51.30
484.37 -66.64
484.62 -52.58
484.87 -55.07
485.12 -50.58
485.37 -56.66
485.62 -53.48
485.87 -56.60
486.12 -49.89
486.37 -48.50
486.62 -48.42
486.87 -50.11
487.12 -51.61
487.37 -55.09
487.62 -59.15
487.87 -53.73
488.12 -54.67
488.37 -52.10
488.62 -51.63
488.87 -54.28
489.12 -49.48
489.37 -49.55
489.62 -49.83
489.87 -51.15
490.12 -50.51
490.37 -53.33
490.62 -52.28
490.87 -50.53
491.12 -53.26
491.37 -60.54
491.62 -55.67
491.87 -53.66
492.12 -50.45
492.37 -46.29
492.62 -46.97
492.87 -52.58
493.12 -51.73
493.37 -54.42
493.62 -50.69
493.87 -49.24
494.12 -48.13
494.37 -59.67
494.62 -55.21
494.87 -58.78
495.12 -50.62
495.37 -52.03
495.62 -51.91
495.87 -54.59
496.13 -51.20
496.38 -52.25
496.63 -51.43
496.88 -54.52
497.13 -53.91
497.38 -63.98
497.63 -58.25
497.88 -54.95
498.13 -54.96
498.38 -57.01
498.63 -56.10
498.88 -54.67
499.13 -50.92
499.38 -48.15
499.63 -47.38
499.88 -50.40
500.13 -51.64
500.38 -59.80
500.63 -60.66
500.88 -57.03
501.13 -52.90
501.38 -60.84
501.63 -54.94
501.88 -58.31
502.13 -50.85
502.38 -51.93
502.63 -49.84
502.88 -51.19
503.13 -51.14
503.38 -49.95
503.63 -58.20
503.88 -53.43
504.13 -58.42
504.38 -57.00
504.63 -52.60
504.88 -55.33
505.13 -53.58
505.38 -51.16
505.63 -51.50
505.88 -55.80
506.13 -55.16
506.38 -54.17
506.63 -53.04
506.88 -51.53
507.13 -50.97
507.38 -56.44
507.63 -61.18
507.88 -58.56
508.13 -53.70
508.38 -49.42
508.63 -53.98
508.88 -52.71
509.13 -57.04
509.39 -50.88
509.64 -55.19
509.89 -51.45
510.14 -53.96
510.39 -54.58
510.64 -60.91
510.89 -50.42
511.14 -54.28
511.39 -53.69
511.64 -52.99
511.89 -56.29
512.14 -49.92
512.39 -50.06
512.64 -49.36
512.89 -50.51
513.14 -52.68
513.39 -58.40
513.64 -54.78
513.89 -53.30
514.14 -55.26
514.39 -55.84
514.64 -54.58
514.89 -63.81
515.14 -54.69
515.39 -52.85
515.64 -53.09
515.89 -50.41
516.14 -49.56
516.39 -54.76
516.64 -54.33
516.89 -62.73
517.14 -56.13
517.39 -61.77
517.64 -55.10
517.89 -59.77
518.14 -57.92
518.39 -57.93
518.64 -55.49
518.89 -58.10
519.14 -53.48
519.39 -58.35
519.64 -51.77
519.89 -52.66
520.14 -54.60
520.39 -55.51
520.64 -56.37
520.89 -63.86
521.14 -56.56
521.39 -54.20
521.64 -53.34
521.89 -52.54
522.14 -52.46
522.39 -59.48
522.65 -55.37
522.90 -52.07
523.15 -51.44
523.40 -50.53
523.65 -55.88
523.90 -61.19
524.15 -57.10
524.40 -56.90
524.65 -53.33
524.90 -55.65
525.15 -58.02
525.40 -56.73
525.65 -50.56
525.90 -51.20
526.15 -54.82
526.40 -50.88
526.65 -60.20
526.90 -54.01
527.15 -53.97
527.40 -51.49
527.65 -54.61
527.90 -53.40
528.15 -67.84
528.40 -55.66
528.65 -58.83
528.90 -50.31
529.15 -53.61
529.40 -49.29
529.65 -53.07
529.90 -52.89
530.15 -56.37
530.40 -51.83
530.65 -54.86
530.90 -51.47
531.15 -52.43
531.40 -55.13
531.65 -56.87
531.90 -54.91
532.15 -56.24
532.40 -52.69
532.65 -52.12
532.90 -55.98
533.15 -55.87
533.40 -50.50
533.65 -51.09
533.90 -50.80
534.15 -53.46
534.40 -52.78
534.65 -51.20
534.90 -51.40
535.15 -46.32
535.40 -52.40
535.66 -53.39
535.91 -62.00
536.16 -54.84
536.41 -53.92
536.66 -48.52
536.91 -54.16
537.16 -49.53
537.41 -56.50
537.66 -56.12
537.91 -75.13
538.16 -53.01
538.41 -56.84
538.66 -53.51
538.91 -54.72
539.16 -55.14
539.41 -65.58
539.66 -55.57
539.91 -58.75
540.16 -57.01
540.41 -52.10
540.66 -53.73
540.91 -51.72
541.16 -53.87
541.41 -56.91
541.66 -55.85
541.91 -58.49
542.16 -51.81
542.41 -57.37
542.66 -53.24
542.91 -52.97
543.16 -53.62
543.41 -56.14
543.66 -54.31
543.91 -57.96
544.16 -51.89
544.41 -50.82
544.66 -52.99
544.91 -52.05
545.16 -57.33
545.41 -59.40
545.66 -53.98
545.91 -49.65
546.16 -51.40
546.41 -51.66
546.66 -52.51
546.91 -60.61
547.16 -52.86
547.41 -52.75
547.66 -51.33
547.91 -53.78
548.16 -52.53
548.41 -56.77
548.66 -51.48
548.92 -51.39
549.17 -56.01
549.42 -58.24
549.67 -61.30
549.92 -53.38
550.17 -52.20
550.42 -47.21
550.67 -51.47
550.92 -54.95
551.17 -52.63
551.42 -57.45
551.67 -50.70
551.92 -52.86
552.17 -53.00
552.42 -53.69
552.67 -51.88
552.92 -60.61
553.17 -54.76
553.42 -55.95
553.67 -50.86
553.92 -56.33
554.17 -52.74
554.42 -62.99
554.67 -53.37
554.92 -56.79
555.17 -54.40
555.42 -56.72
555.67 -53.33
555.92 -62.88
556.17 -53.41
556.42 -54.54
556.67 -54.35
556.92 -58.23
557.17 -57.08
557.42 -62.85
557.67 -54.23
557.92 -53.22
558.17 -49.24
558.42 -55.13
558.67 -54.93
558.92 -57.89
559.17 -54.78
559.42 -56.46
559.67 -50.35
559.92 -52.55
560.17 -58.38
560.42 -64.68
560.67 -56.98
560.92 -56.19
561.17 -54.65
561.42 -55.03
561.67 -63.44
561.92 -57.88
562.18 -57.64
562.43 -52.22
562.68 -59.38
562.93 -54.11
563.18 -64.13
563.43 -57.35
563.68 -59.55
563.93 -51.80
564.18 -52.55
564.43 -54.89
564.68 -60.40
564.93 -55.40
565.18 -54.81
565.43 -52.84
565.68 -54.26
565.93 -56.35
566.18 -64.83
566.43 -54.76
566.68 -60.69
566.93 -52.90
567.18 -55.79
567.43 -55.88
567.68 -53.33
567.93 -53.43
568.18 -55.93
568.43 -56.22
568.68 -53.99
568.93 -58.08
569.18 -54.92
569.43 -56.58
569.68 -62.74
569.93 -56.11
570.18 -54.39
570.43 -53.36
570.68 -54.02
570.93 -58.73
571.18 -58.20
571.43 -57.97
571.68 -51.96
571.93 -51.57
572.18 -54.92
572.43 -53.91
572.68 -55.58
572.93 -59.46
573.18 -56.31
573.43 -56.64
573.68 -55.67
573.93 -60.16
574.18 -55.99
574.43 -58.67
574.68 -52.59
574.93 -56.60
575.18 -56.55
575.44 -56.47
575.69 -52.20
575.94 -64.91
576.19 -50.62
576.44 -51.63
576.69 -56.20
576.94 -57.49
577.19 -55.26
577.44 -68.12
577.69 -54.69
577.94 -57.21
578.19 -54.45
578.44 -55.15
578.69 -56.44
578.94 -64.63
579.19 -56.05
579.44 -54.74
579.69 -55.39
579.94 -53.91
580.19 -54.80
580.44 -57.23
580.69 -58.45
580.94 -56.68
581.19 -65.62
581.44 -59.85
581.69 -58.08
581.94 -60.25
582.19 -57.44
582.44 -52.08
582.69 -59.91
582.94 -53.12
583.19 -55.46
583.44 -58.57
583.69 -53.91
583.94 -51.13
584.19 -52.49
584.44 -49.77
584.69 -53.53
584.94 -64.55
585.19 -73.28
585.44 -55.11
585.69 -58.22
585.94 -50.57
586.19 -55.38
586.44 -53.75
586.69 -56.27
586.94 -51.00
587.19 -50.93
587.44 -53.27
587.69 -48.61
587.94 -55.20
588.19 -50.42
588.44 -52.40
588.70 -52.84
588.95 -58.11
589.20 -59.86
589.45 -59.22
589.70 -57.73
589.95 -54.27
590.20 -51.70
590.45 -62.20
590.70 -59.94
590.95 -56.41
591.20 -55.05
591.45 -54.80
591.70 -52.24
591.95 -58.45
592.20 -50.66
592.45 -51.89
592.70 -52.62
592.95 -60.49
593.20 -60.09
593.45 -56.11
593.70 -51.79
593.95 -54.49
594.20 -52.87
594.45 -57.01
594.70 -56.86
594.95 -60.60
595.20 -54.37
595.45 -55.62
595.70 -50.80
595.95 -52.70
596.20 -54.48
596.45 -54.88
596.70 -53.49
596.95 -62.80
597.20 -56.03
597.45 -63.02
597.70 -62.22
597.95 -57.56
598.20 -57.67
598.45 -53.14
598.70 -53.63
598.95 -60.59
599.20 -54.30
599.45 -57.01
599.70 -52.84
599.95 -52.71
600.20 -50.89
600.45 -54.14
600.70 -57.31
600.95 -55.39
601.20 -67.07
601.45 -59.68
601.70 -60.33
601.96 -55.78
602.21 -63.81
602.46 -50.08
602.71 -56.10
602.96 -53.82
603.21 -54.77
603.46 -54.34
603.71 -50.38
603.96 -50.52
604.21 -50.32
604.46 -56.39
604.71 -56.55
604.96 -56.55
605.21 -58.76
605.46 -53.00
605.71 -53.78
605.96 -56.29
606.21 -55.54
606.46 -55.67
606.71 -53.58
606.96 -51.50
607.21 -54.90
607.46 -54.22
607.71 -51.92
607.96 -51.70
608.21 -49.09
608.46 -51.37
608.71 -48.00
608.96 -61.39
609.21 -53.25
609.46 -83.54
609.71 -52.12
609.96 -55.23
610.21 -52.48
610.46 -60.43
610.71 -56.89
610.96 -65.88
611.21 -51.29
611.46 -54.90
611.71 -55.31
611.96 -53.65
612.21 -54.65
612.46 -56.53
612.71 -54.14
612.96 -58.38
613.21 -54.54
613.46 -57.32
613.71 -64.40
613.96 -65.05
614.21 -68.77
614.46 -59.52
614.71 -59.06
614.96 -58.86
615.22 -62.17
615.47 -58.42
615.72 -53.63
615.97 -57.12
616.22 -53.30
616.47 -52.53
616.72 -57.09
616.97 -55.39
617.22 -55.83
617.47 -55.94
617.72 -58.64
617.97 -56.99
618.22 -56.57
618.47 -65.12
618.72 -63.17
618.97 -58.68
619.22 -57.51
619.47 -53.34
619.72 -51.05
619.97 -60.25
620.22 -55.03
620.47 -56.61
620.72 -55.02
620.97 -52.83
621.22 -54.72
621.47 -56.76
621.72 -59.33
621.97 -55.98
622.22 -57.61
622.47 -56.51
622.72 -55.52
622.97 -59.22
623.22 -68.98
623.47 -54.31
623.72 -58.35
623.97 -52.90
624.22 -53.83
624.47 -55.31
624.72 -54.74
624.97 -55.99
625.22 -52.63
625.47 -57.95
625.72 -56.12
625.97 -55.11
626.22 -52.47
626.47 -54.24
626.72 -52.37
626.97 -68.95
627.22 -63.47
627.47 -62.42
627.72 -57.48
627.97 -54.67
628.23 -58.24
628.48 -55.76
628.73 -54.38
628.98 -55.05
629.23 -50.94
629.48 -54.54
629.73 -53.01
629.98 -61.03
630.23 -53.23
630.48 -61.48
630.73 -52.14
630.98 -58.34
631.23 -53.37
631.48 -61.39
631.73 -61.54
631.98 -62.93
632.23 -52.72
632.48 -55.13
632.73 -64.59
632.98 -58.04
633.23 -65.12
633.48 -55.89
633.73 -54.23
633.98 -54.39
634.23 -53.04
634.48 -57.38
634.73 -55.47
634.98 -58.61
635.23 -58.11
635.48 -70.15
635.73 -61.15
635.98 -63.90
636.23 -57.52
636.48 -59.47
636.73 -55.74
636.98 -59.94
637.23 -64.41
637.48 -55.58
637.73 -60.23
637.98 -50.50
638.23 -52.57
638.48 -53.35
638.73 -54.28
638.98 -53.78
639.23 -53.25
639.48 -54.84
639.73 -52.43
639.98 -62.77
640.23 -55.09
640.48 -59.31
640.73 -52.54
640.98 -64.47
641.23 -53.71
641.49 -73.81
641.74 -55.30
641.99 -55.55
642.24 -53.94
642.49 -53.74
642.74 -51.46
642.99 -61.60
643.24 -56.53
643.49 -56.46
643.74 -52.86
643.99 -55.23
644.24 -58.06
644.49 -67.44
644.74 -60.00
644.99 -53.73
645.24 -52.64
645.49 -57.70
645.74 -56.45
645.99 -62.54
646.24 -55.49
646.49 -53.63
646.74 -52.32
646.99 -57.41
647.24 -53.57
647.49 -61.80
647.74 -54.67
647.99 -55.32
648.24 -57.62
648.49 -61.63
648.74 -58.12
648.99 -57.43
649.24 -56.54
649.49 -58.70
649.74 -53.53
649.99 -69.05
650.24 -58.67
650.49 -61.76
650.74 -57.22
650.99 -56.41
651.24 -51.64
651.49 -57.68
651.74 -57.09
651.99 -56.46
652.24 -52.91
652.49 -58.92
652.74 -52.94
652.99 -58.50
653.24 -63.25
653.49 -57.09
653.74 -64.06
653.99 -56.02
654.24 -54.98
654.49 -87.32
654.75 -65.03
655.00 -55.49
655.25 -55.24
655.50 -57.64
655.75 -54.93
656.00 -75.30
656.25 -61.75
656.50 -55.37
656.75 -52.73
657.00 -55.86
657.25 -56.61
657.50 -60.88
657.75 -62.48
658.00 -52.99
658.25 -52.96
658.50 -62.51
658.75 -57.69
659.00 -59.64
659.25 -53.73
659.50 -51.89
659.75 -52.06
660.00 -60.10
660.25 -58.13
660.50 -56.06
660.75 -54.44
661.00 -51.99
661.25 -49.19
661.50 -64.86
661.75 -52.10
662.00 -61.07
662.25 -52.62
662.50 -55.19
662.75 -50.83
663.00 -59.14
663.25 -58.39
663.50 -61.58
663.75 -53.10
664.00 -54.01
664.25 -52.38
664.50 -60.02
664.75 -56.93
665.00 -58.13
665.25 -55.79
665.50 -55.32
665.75 -52.11
666.00 -67.69
666.25 -52.41
666.50 -58.19
666.75 -53.24
667.00 -57.43
667.25 -53.89
667.50 -68.60
667.75 -57.85
668.01 -59.51
668.26 -53.11
668.51 -60.43
668.76 -54.54
669.01 -57.41
669.26 -65.87
669.51 -52.88
669.76 -52.68
670.01 -58.75
670.26 -51.85
670.51 -63.50
670.76 -55.19
671.01 -58.95
671.26 -52.04
671.51 -70.68
671.76 -52.14
672.01 -61.07
672.26 -56.83
672.51 -60.88
672.76 -52.76
673.01 -57.17
673.26 -53.50
673.51 -56.43
673.76 -61.10
674.01 -66.29
674.26 -53.76
674.51 -58.69
674.76 -58.11
675.01 -60.97
675.26 -63.08
675.51 -63.91
675.76 -54.05
676.01 -59.57
676.26 -62.96
676.51 -67.55
676.76 -56.20
677.01 -58.42
677.26 -52.60
677.51 -57.36
677.76 -58.84
678.01 -55.62
678.26 -59.38
678.51 -54.48
678.76 -56.83
679.01 -66.15
679.26 -58.91
679.51 -58.80
679.76 -59.93
680.01 -57.57
680.26 -57.72
680.51 -59.88
680.76 -61.57
681.01 -56.05
681.27 -55.32
681.52 -56.10
681.77 -52.85
682.02 -60.24
682.27 -52.07
682.52 -58.72
682.77 -52.59
683.02 -56.44
683.27 -55.76
683.52 -63.38
683.77 -55.41
684.02 -56.68
684.27 -56.40
684.52 -57.31
684.77 -55.32
685.02 -60.75
685.27 -55.18
685.52 -60.07
685.77 -53.66
686.02 -62.95
686.27 -55.98
686.52 -63.13
686.77 -54.63
687.02 -60.62
687.27 -53.06
687.52 -59.64
687.77 -54.79
688.02 -64.62
688.27 -58.34
688.52 -65.20
688.77 -53.55
689.02 -71.21
689.27 -53.59
689.52 -58.20
689.77 -65.03
690.02 -71.20
690.27 -59.86
690.52 -59.43
690.77 -52.45
691.02 -63.17
691.27 -57.32
691.52 -75.21
691.77 -53.11
692.02 -59.64
692.27 -56.56
692.52 -60.69
692.77 -65.52
693.02 -57.70
693.27 -50.60
693.52 -53.93
693.77 -53.49
694.02 -56.45
694.27 -59.96
694.53 -63.36
694.78 -55.84
695.03 -60.78
695.28 -57.79
695.53 -57.77
695.78 -61.04
696.03 -55.88
696.28 -60.32
696.53 -67.88
696.78 -62.44
697.03 -63.95
697.28 -60.99
697.53 -53.81
697.78 -54.38
698.03 -63.14
698.28 -58.39
698.53 -63.42
698.78 -56.65
699.03 -52.17
699.28 -56.10
699.53 -59.89
699.78 -65.82
700.03 -62.43
700.28 -57.72
700.53 -53.58
700.78 -57.02
701.03 -63.42
701.28 -62.08
701.53 -61.27
701.78 -62.79
702.03 -54.47
702.28 -53.87
702.53 -57.42
702.78 -51.35
703.03 -57.95
703.28 -56.13
703.53 -62.40
703.78 -54.75
704.03 -61.04
704.28 -55.23
704.53 -61.77
704.78 -59.17
705.03 -58.99
705.28 -54.42
705.53 -58.93
705.78 -57.10
706.03 -65.23
706.28 -66.86
706.53 -68.37
706.78 -59.91
707.03 -74.51
707.28 -60.12
707.53 -64.96
707.79 -56.48
708.04 -63.36
708.29 -56.89
708.54 -59.96
708.79 -70.44
709.04 -61.04
709.29 -58.11
709.54 -57.29
709.79 -52.45
710.04 -56.50
710.29 -56.38
710.54 -61.72
710.79 -66.01
711.04 -68.95
711.29 -62.60
711.54 -62.37
711.79 -58.51
712.04 -68.22
712.29 -55.91
712.54 -58.14
712.79 -57.28
713.04 -58.57
713.29 -61.13
713.54 -60.21
713.79 -54.01
714.04 -53.98
714.29 -52.72
714.54 -52.91
714.79 -53.68
715.04 -64.36
715.29 -57.03
715.54 -65.09
715.79 -62.92
716.04 -67.19
716.29 -61.22
716.54 -59.24
716.79 -56.28
717.04 -59.76
717.29 -60.60
717.54 -64.59
717.79 -57.15
718.04 -55.85
718.29 -54.28
718.54 -57.80
718.79 -55.83
719.04 -55.53
719.29 -56.29
719.54 -56.40
719.79 -56.25
720.04 -61.27
720.29 -57.31
720.54 -56.65
720.79 -53.04
721.05 -64.87
721.30 -53.79
721.55 -62.60
721.80 -61.20
722.05 -58.33
722.30 -54.37
722.55 -58.29
722.80 -56.89
723.05 -59.70
723.30 -51.36
723.55 -55.01
723.80 -51.29
724.05 -60.01
724.30 -58.08
724.55 -72.80
724.80 -53.24
725.05 -53.57
725.30 -53.12
725.55 -61.17
725.80 -53.92
726.05 -58.20
726.30 -57.30
726.55 -55.13
726.80 -57.11
727.05 -65.09
727.30 -59.64
727.55 -60.42
727.80 -63.67
728.05 -57.59
728.30 -57.06
728.55 -66.60
728.80 -63.39
729.05 -68.44
729.30 -61.91
729.55 -56.82
729.80 -59.72
730.05 -66.35
730.30 -57.10
730.55 -58.38
730.80 -57.52
731.05 -53.76
731.30 -54.87
731.55 -67.79
731.80 -83.42
732.05 -59.84
732.30 -62.51
732.55 -54.90
732.80 -52.44
733.05 -67.06
733.30 -62.54
733.55 -66.11
733.80 -61.62
734.06 -57.19
734.31 -52.99
734.56 -64.44
734.81 -57.35
735.06 -60.48
735.31 -53.44
735.56 -53.88
735.81 -51.37
736.06 -55.17
736.31 -58.06
736.56 -63.18
736.81 -59.75
737.06 -57.94
737.31 -52.76
737.56 -62.62
737.81 -53.57
738.06 -55.31
738.31 -62.68
738.56 -70.29
738.81 -64.21
739.06 -70.39
739.31 -63.01
739.56 -61.84
739.81 -54.97
740.06 -58.95
740.31 -54.86
740.56 -55.62
740.81 -67.11
741.06 -58.78
741.31 -56.64
741.56 -55.15
741.81 -52.68
742.06 -60.11
742.31 -59.42
742.56 -63.52
742.81 -55.34
743.06 -58.97
743.31 -54.86
743.56 -61.07
743.81 -69.59
744.06 -60.59
744.31 -55.13
744.56 -65.57
744.81 -55.93
745.06 -65.19
745.31 -60.05
745.56 -64.08
745.81 -58.20
746.06 -83.11
746.31 -57.04
746.56 -60.02
746.81 -55.43
747.06 -60.29
747.32 -55.75
747.57 -58.61
747.82 -65.78
748.07 -65.25
748.32 -59.47
748.57 -61.65
748.82 -58.93
749.07 -59.96
749.32 -61.64
749.57 -57.20
749.82 -55.80
750.07 -62.46
750.32 -62.70
750.57 -60.59
750.82 -59.91
751.07 -60.13
751.32 -67.02
751.57 -58.60
751.82 -55.41
752.07 -59.32
752.32 -58.85
752.57 -55.51
752.82 -57.50
753.07 -72.13
753.32 -58.92
753.57 -58.93
753.82 -56.56
754.07 -50.36
754.32 -51.81
754.57 -60.61
754.82 -56.76
755.07 -63.30
755.32 -80.09
755.57 -60.90
755.82 -56.65
756.07 -56.44
756.32 -57.69
756.57 -62.43
756.82 -55.82
757.07 -54.43
757.32 -54.83
757.57 -67.69
757.82 -62.21
758.07 -62.14
758.32 -62.66
758.57 -55.44
758.82 -54.11
759.07 -58.36
759.32 -58.24
759.57 -55.70
759.82 -54.20
760.07 -57.88
760.32 -53.65
760.58 -57.63
760.83 -63.73
761.08 -59.62
761.33 -57.99
761.58 -59.11
761.83 -56.21
762.08 -61.88
762.33 -66.89
762.58 -62.16
762.83 -66.63
763.08 -62.66
763.33 -71.68
763.58 -57.95
763.83 -62.87
764.08 -54.08
764.33 -51.96
764.58 -61.37
764.83 -51.98
765.08 -62.01
765.33 -56.15
765.58 -59.55
765.83 -57.27
766.08 -65.37
766.33 -59.33
766.58 -60.72
766.83 -57.38
767.08 -58.63
767.33 -62.03
767.58 -57.32
767.83 -58.28
768.08 -63.10
768.33 -58.09
768.58 -56.18
768.83 -64.89
769.08 -56.01
769.33 -53.64
769.58 -59.75
769.83 -56.44
770.08 -61.07
770.33 -65.16
770.58 -62.42
770.83 -65.17
771.08 -59.76
771.33 -64.20
771.58 -61.34
771.83 -66.85
772.08 -53.99
772.33 -56.89
772.58 -63.92
772.83 -58.43
773.08 -58.55
773.33 -61.19
773.58 -53.25
773.84 -59.41
774.09 -54.87
774.34 -55.21
774.59 -66.34
774.84 -64.39
775.09 -58.04
775.34 -58.28
775.59 -53.33
775.84 -52.92
776.09 -59.56
776.34 -54.14
776.59 -56.75
776.84 -56.71
777.09 -56.10
777.34 -52.45
777.59 -66.86
777.84 -55.63
778.09 -63.76
778.34 -55.82
778.59 -70.10
778.84 -54.08
779.09 -62.19
779.34 -64.69
779.59 -65.30
779.84 -58.70
780.09 -71.04
780.34 -59.73
780.59 -62.36
780.84 -54.46
781.09 -57.57
781.34 -54.58
781.59 -55.59
781.84 -54.85
782.09 -70.22
782.34 -57.75
782.59 -63.51
782.84 -60.49
783.09 -64.92
783.34 -55.95
783.59 -71.76
783.84 -57.45
784.09 -62.11
784.34 -65.91
784.59 -61.56
784.84 -65.19
785.09 -60.09
785.34 -58.77
785.59 -64.83
785.84 -60.03
786.09 -63.68
786.34 -57.15
786.59 -70.19
786.84 -56.37
787.10 -68.22
787.35 -62.98
787.60 -65.74
787.85 -59.97
788.10 -61.74
788.35 -54.19
788.60 -68.28
788.85 -56.28
789.10 -62.95
789.35 -54.17
789.60 -53.87
789.85 -60.30
790.10 -65.43
790.35 -73.91
790.60 -62.57
790.85 -58.32
791.10 -59.35
791.35 -60.15
791.60 -71.14
791.85 -61.61
792.10 -66.71
792.35 -59.32
792.60 -78.70
792.85 -59.64
793.10 -62.22
793.35 -62.04
793.60 -54.55
793.85 -61.46
794.10 -57.21
794.35 -55.94
794.60 -57.83
794.85 -57.83
795.10 -56.42
795.35 -55.46
795.60 -61.58
795.85 -63.29
796.10 -54.80
796.35 -53.14
796.60 -54.81
796.85 -48.85
797.10 -56.89
797.35 -56.35
797.60 -60.34
797.85 -65.36
798.10 -59.77
798.35 -58.41
798.60 -63.31
798.85 -55.07
799.10 -58.01
799.35 -55.51
799.60 -62.41
799.85 -52.58
800.10 -63.63
800.36 -57.40
800.61 -64.28
800.86 -55.49
801.11 -56.68
801.36 -52.35
801.61 -63.71
801.86 -53.00
802.11 -55.72
802.36 -57.17
802.61 -52.75
802.86 -56.17
803.11 -57.44
803.36 -58.98
803.61 -58.38
803.86 -58.03
804.11 -53.32
804.36 -51.97
804.61 -62.39
804.86 -59.09
805.11 -55.25
805.36 -55.11
805.61 -71.03
805.86 -58.29
806.11 -64.43
806.36 -64.99
806.61 -59.82
806.86 -54.35
807.11 -56.45
807.36 -60.46
807.61 -68.69
807.86 -68.45
808.11 -67.00
808.36 -61.12
808.61 -64.87
808.86 -68.80
809.11 -58.76
809.36 -54.67
809.61 -57.56
809.86 -55.66
810.11 -63.61
810.36 -65.82
810.61 -67.75
810.86 -61.77
811.11 -73.21
811.36 -56.23
811.61 -57.38
811.86 -61.43
812.11 -52.20
812.36 -54.21
812.61 -67.98
812.86 -56.72
813.11 -61.57
813.36 -61.93
813.62 -61.31
813.87 -59.12
814.12 -61.87
814.37 -63.41
814.62 -63.17
814.87 -58.13
815.12 -53.71
815.37 -54.39
815.62 -58.85
815.87 -57.60
816.12 -60.57
816.37 -57.06
816.62 -52.34
816.87 -55.41
817.12 -54.06
817.37 -52.35
817.62 -63.43
817.87 -52.07
818.12 -70.32
818.37 -53.05
818.62 -55.39
818.87 -60.34
819.12 -73.37
819.37 -58.90
819.62 -58.00
819.87 -53.52
820.12 -58.03
820.37 -61.38
820.62 -71.86
820.87 -59.85
821.12 -65.08
821.37 -55.41
821.62 -63.40
821.87 -61.46
822.12 -60.66
822.37 -59.23
822.62 -60.42
822.87 -51.76
823.12 -56.26
823.37 -61.57
823.62 -57.86
823.87 -64.99
824.12 -59.84
824.37 -55.35
824.62 -58.44
824.87 -64.47
825.12 -54.29
825.37 -56.39
825.62 -69.92
825.87 -57.60
826.12 -62.31
826.37 -65.23
826.63 -55.58
826.88 -55.97
827.13 -71.44
827.38 -62.11
827.63 -80.45
827.88 -59.67
828.13 -54.03
828.38 -54.13
828.63 -64.35
828.88 -59.97
829.13 -62.50
829.38 -59.30
829.63 -56.11
829.88 -58.48
830.13 -62.10
830.38 -64.91
830.63 -58.31
830.88 -58.72
831.13 -57.14
831.38 -51.90
831.63 -59.96
831.88 -67.77
832.13 -61.22
832.38 -54.27
832.63 -56.00
832.88 -57.22
833.13 -54.41
833.38 -57.92
833.63 -61.25
833.88 -59.54
834.13 -62.31
834.38 -58.56
834.63 -66.00
834.88 -64.27
835.13 -57.53
835.38 -57.76
835.63 -59.08
835.88 -55.96
836.13 -58.26
836.38 -55.48
836.63 -61.57
836.88 -53.35
837.13 -60.64
837.38 -55.78
837.63 -71.01
837.88 -60.35
838.13 -54.52
838.38 -53.91
838.63 -60.64
838.88 -50.82
839.13 -59.30
839.38 -56.23
839.63 -63.50
839.89 -58.43
840.14 -62.91
840.39 -56.82
840.64 -72.93
840.89 -54.41
841.14 -57.32
841.39 -57.32
841.64 -71.29
841.89 -57.20
842.14 -62.06
842.39 -64.99
842.64 -62.26
842.89 -58.13
843.14 -70.04
843.39 -55.46
843.64 -56.89
843.89 -56.88
844.14 -57.95
844.39 -53.63
844.64 -55.15
844.89 -60.07
845.14 -57.24
845.39 -62.41
845.64 -68.63
845.89 -66.65
846.14 -57.91
846.39 -59.30
846.64 -58.12
846.89 -67.29
847.14 -55.79
847.39 -56.81
847.64 -61.39
847.89 -56.40
848.14 -71.33
848.39 -60.84
848.64 -56.33
848.89 -57.84
849.14 -56.02
849.39 -53.26
849.64 -80.95
849.89 -58.71
850.14 -62.57
850.39 -56.02
850.64 -57.11
850.89 -57.78
851.14 -60.44
851.39 -56.44
851.64 -56.17
851.89 -50.61
852.14 -58.78
852.39 -52.40
852.64 -60.31
852.89 -56.54
853.15 -60.55
853.40 -60.02
853.65 -60.09
853.90 -65.20
854.15 -61.65
854.40 -62.77
854.65 -64.94
854.90 -57.76
855.15 -69.55
855.40 -63.81
855.65 -63.51
855.90 -61.00
856.15 -62.18
856.40 -58.92
856.65 -63.63
856.90 -58.18
857.15 -57.90
857.40 -54.45
857.65 -60.24
857.90 -56.89
858.15 -62.14
858.40 -68.85
858.65 -58.39
858.90 -57.20
859.15 -60.14
859.40 -55.58
859.65 -63.16
859.90 -57.32
860.15 -69.03
860.40 -54.82
860.65 -66.59
860.90 -56.46
861.15 -57.68
861.40 -61.63
861.65 -62.85
861.90 -66.88
862.15 -62.16
862.40 -58.29
862.65 -63.71
862.90 -61.83
863.15 -59.90
863.40 -54.92
863.65 -67.36
863.90 -54.35
864.15 -72.86
864.40 -55.00
864.65 -58.61
864.90 -55.32
865.15 -62.77
865.40 -56.97
865.65 -58.40
865.90 -60.90
866.15 -56.00
866.41 -68.18
866.66 -58.44
866.91 -62.18
867.16 -66.07
867.41 -60.36
867.66 -55.09
867.91 -56.64
868.16 -61.33
868.41 -58.24
868.66 -63.73
868.91 -60.56
869.16 -63.79
869.41 -62.80
869.66 -61.90
869.91 -60.21
870.16 -59.27
870.41 -57.77
870.66 -55.39
870.91 -54.78
871.16 -61.77
871.41 -55.98
871.66 -61.76
871.91 -55.70
872.16 -56.82
872.41 -49.97
872.66 -64.11
872.91 -52.00
873.16 -61.36
873.41 -54.62
873.66 -58.42
873.91 -53.83
874.16 -54.13
874.41 -59.32
874.66 -68.66
874.91 -57.55
875.16 -72.96
875.41 -52.54
875.66 -54.86
875.91 -62.49
876.16 -74.54
876.41 -57.88
876.66 -59.01
876.91 -55.26
877.16 -59.05
877.41 -62.06
877.66 -66.20
877.91 -57.17
878.16 -58.07
878.41 -60.76
878.66 -56.75
878.91 -60.85
879.16 -63.01
879.41 -58.99
879.67 -64.57
879.92 -53.84
880.17 -59.96
880.42 -58.84
880.67 -61.91
880.92 -62.03
881.17 -61.81
881.42 -65.91
881.67 -60.04
881.92 -60.78
882.17 -59.67
882.42 -68.19
882.67 -66.76
882.92 -67.87
883.17 -77.19
883.42 -65.73
883.67 -56.34
883.92 -61.49
884.17 -57.85
884.42 -54.64
884.67 -64.15
884.92 -60.32
885.17 -69.29
885.42 -63.10
885.67 -64.09
885.92 -56.40
886.17 -58.37
886.42 -64.85
886.67 -58.52
886.92 -56.89
887.17 -61.29
887.42 -54.17
887.67 -67.32
887.92 -61.63
888.17 -65.65
888.42 -59.55
888.67 -61.30
888.92 -55.05
889.17 -66.04
889.42 -58.65
889.67 -60.23
889.92 -57.57
890.17 -62.49
890.42 -66.82
890.67 -65.95
890.92 -62.32
891.17 -59.43
891.42 -60.53
891.67 -59.68
891.92 -58.56
892.17 -57.25
892.42 -52.21
892.67 -62.49
892.93 -53.37
893.18 -63.46
893.43 -57.74
893.68 -68.32
893.93 -54.12
894.18 -58.30
894.43 -55.67
894.68 -61.44
894.93 -56.02
895.18 -74.48
895.43 -55.69
895.68 -67.25
895.93 -53.02
896.18 -53.59
896.43 -54.67
896.68 -56.36
896.93 -54.82
897.18 -55.25
897.43 -76.38
897.68 -67.03
897.93 -76.63
898.18 -67.35
898.43 -61.14
898.68 -67.64
898.93 -69.27
899.18 -66.22
899.43 -64.60
899.68 -58.26
899.93 -56.83
900.18 -57.19
900.43 -53.23
900.68 -63.94
900.93 -58.06
901.18 -59.88
901.43 -59.25
901.68 -61.70
901.93 -60.68
902.18 -59.77
902.43 -72.31
902.68 -60.41
902.93 -56.26
903.18 -57.99
903.43 -57.36
903.68 -64.20
903.93 -62.59
904.18 -53.88
904.43 -53.84
904.68 -66.66
904.93 -58.93
905.18 -68.14
905.43 -60.64
905.68 -59.11
905.93 -64.97
906.19 -66.01
906.44 -59.17
906.69 -53.12
906.94 -58.65
907.19 -56.31
907.44 -53.62
907.69 -58.29
907.94 -59.55
908.19 -57.05
908.44 -55.98
908.69 -62.08
908.94 -55.88
909.19 -68.03
909.44 -70.22
909.69 -53.65
909.94 -51.65
910.19 -62.24
910.44 -51.67
910.69 -60.63
910.94 -61.67
911.19 -64.12
911.44 -54.62
911.69 -76.23
911.94 -52.97
912.19 -56.10
912.44 -56.33
912.69 -69.59
912.94 -54.73
913.19 -57.69
913.44 -61.45
913.69 -60.80
913.94 -62.35
914.19 -60.38
914.44 -59.50
914.69 -68.53
914.94 -57.78
915.19 -82.86
915.44 -59.49
915.69 -65.78
915.94 -54.63
916.19 -61.46
916.44 -57.14
916.69 -58.94
916.94 -53.80
917.19 -59.15
917.44 -55.61
917.69 -55.28
917.94 -72.89
918.19 -64.52
918.44 -71.40
918.69 -61.00
918.94 -58.33
919.20 -68.52
919.45 -57.16
919.70 -69.37
919.95 -57.28
920.20 -59.26
920.45 -61.20
920.70 -66.81
920.95 -70.63
921.20 -60.33
921.45 -64.11
921.70 -57.17
921.95 -54.46
922.20 -63.65
922.45 -57.93
922.70 -65.30
922.95 -56.43
923.20 -70.53
923.45 -57.36
923.70 -62.35
923.95 -58.36
924.20 -61.69
924.45 -53.85
924.70 -66.09
924.95 -55.76
925.20 -57.60
925.45 -54.26
925.70 -56.91
925.95 -54.87
926.20 -62.86
926.45 -57.90
926.70 -56.72
926.95 -58.99
927.20 -62.86
927.45 -57.78
927.70 -65.84
927.95 -56.72
928.20 -54.35
928.45 -56.76
928.70 -55.01
928.95 -53.59
929.20 -64.72
929.45 -64.65
929.70 -69.26
929.95 -61.33
930.20 -63.66
930.45 -58.80
930.70 -59.20
930.95 -55.10
931.20 -60.05
931.45 -52.84
931.70 -67.61
931.95 -55.03
932.20 -66.01
932.46 -54.99
932.71 -57.61
932.96 -55.09
933.21 -62.96
933.46 -58.68
933.71 -67.76
933.96 -56.64
934.21 -60.02
934.46 -53.12
934.71 -58.26
934.96 -55.74
935.21 -54.19
935.46 -67.30
935.71 -62.29
935.96 -62.72
936.21 -60.11
936.46 -63.26
936.71 -59.86
936.96 -60.96
937.21 -56.83
937.46 -72.38
937.71 -59.60
937.96 -64.88
938.21 -71.26
938.46 -74.50
938.71 -68.32
938.96 -71.42
939.21 -81.08
939.46 -73.00
939.71 -63.55
939.96 -71.49
940.21 -60.48
940.46 -65.77
940.71 -56.46
940.96 -57.05
941.21 -63.71
941.46 -56.31
941.71 -73.77
941.96 -63.28
942.21 -64.51
942.46 -57.58
942.71 -65.17
942.96 -59.02
943.21 -71.66
943.46 -59.28
943.71 -67.23
943.96 -55.21
944.21 -56.50
944.46 -55.19
944.71 -64.60
944.96 -59.94
945.21 -63.82
945.46 -64.76
945.72 -65.44
945.97 -59.08
946.22 -63.04
946.47 -55.28
946.72 -61.22
946.97 -56.15
947.22 -60.48
947.47 -61.19
947.72 -59.84
947.97 -69.34
948.22 -62.74
948.47 -57.93
948.72 -66.77
948.97 -55.59
949.22 -56.72
949.47 -62.19
949.72 -55.56
949.97 -55.23
950.22 -67.94
950.47 -58.38
950.72 -66.49
950.97 -60.38
951.22 -57.99
951.47 -52.98
951.72 -64.54
951.97 -55.67
952.22 -58.05
952.47 -61.59
952.72 -65.98
952.97 -55.17
953.22 -62.87
953.47 -57.45
953.72 -59.27
953.97 -62.14
954.22 -58.94
954.47 -65.79
954.72 -60.67
954.97 -63.07
955.22 -62.88
955.47 -56.01
955.72 -73.60
955.97 -56.38
956.22 -59.17
956.47 -65.56
956.72 -66.45
956.97 -57.88
957.22 -60.20
957.47 -68.79
957.72 -66.56
957.97 -56.88
958.22 -64.02
958.47 -56.62
958.72 -53.80
958.98 -66.06
959.23 -58.91
959.48 -59.42
959.73 -62.13
959.98 -60.26
960.23 -69.61
960.48 -65.50
960.73 -65.21
960.98 -64.04
961.23 -69.46
961.48 -63.30
961.73 -55.53
961.98 -60.22
962.23 -59.09
962.48 -54.82
962.73 -61.43
962.98 -67.35
963.23 -57.26
963.48 -58.47
963.73 -61.59
963.98 -57.57
964.23 -75.79
964.48 -65.18
964.73 -59.48
964.98 -58.76
965.23 -58.42
965.48 -53.19
965.73 -64.65
965.98 -60.36
966.23 -67.10
966.48 -60.00
966.73 -59.75
966.98 -53.43
967.23 -57.65
967.48 -52.39
967.73 -62.94
967.98 -55.35
968.23 -57.51
968.48 -55.23
968.73 -56.79
968.98 -70.74
969.23 -71.66
969.48 -60.32
969.73 -64.22
969.98 -60.62
970.23 -57.81
970.48 -59.80
970.73 -59.16
970.98 -63.22
971.23 -61.92
971.48 -55.16
971.73 -60.56
971.98 -66.01
972.24 -60.30
972.49 -57.05
972.74 -75.15
972.99 -56.45
973.24 -55.71
973.49 -60.84
973.74 -56.41
973.99 -58.61
974.24 -58.89
974.49 -52.86
974.74 -60.84
974.99 -60.91
975.24 -72.82
975.49 -61.41
975.74 -70.16
975.99 -61.01
976.24 -60.63
976.49 -62.84
976.74 -60.51
976.99 -55.47
977.24 -65.63
977.49 -61.62
977.74 -67.70
977.99 -62.33
978.24 -60.60
978.49 -57.57
978.74 -67.91
978.99 -60.03
979.24 -62.47
979.49 -56.33
979.74 -60.54
979.99 -64.55
980.24 -70.82
980.49 -69.83
980.74 -63.36
980.99 -56.23
981.24 -58.38
981.49 -57.83
981.74 -55.73
981.99 -58.39
982.24 -60.51
982.49 -72.57
982.74 -56.52
982.99 -57.24
983.24 -62.97
983.49 -58.58
983.74 -57.10
983.99 -52.35
984.24 -66.83
984.49 -57.69
984.74 -68.51
984.99 -59.29
985.24 -61.18
985.50 -54.18
985.75 -62.69
986.00 -61.36
986.25 -59.69
986.50 -57.16
986.75 -61.41
987.00 -53.84
987.25 -64.97
987.50 -57.72
987.75 -78.43
988.00 -54.94
988.25 -64.07
988.50 -53.41
988.75 -52.73
989.00 -72.59
989.25 -60.99
989.50 -68.18
989.75 -68.64
990.00 -60.37
990.25 -63.73
990.50 -65.46
990.75 -63.86
991.00 -61.47
991.25 -62.47
991.50 -58.75
991.75 -61.15
992.00 -64.38
992.25 -70.24
992.50 -59.87
992.75 -66.75
993.00 -65.15
993.25 -66.16
993.50 -66.81
993.75 -61.55
994.00 -57.52
994.25 -65.40
994.50 -64.28
994.75 -67.46
995.00 -70.11
995.25 -60.49
995.50 -57.29
995.75 -59.22
996.00 -63.62
996.25 -66.85
996.50 -62.54
996.75 -55.75
997.00 -57.32
997.25 -59.67
997.50 -54.16
997.75 -65.83
998.00 -57.94
998.25 -57.09
998.50 -59.92
998.76 -69.27
999.01 -60.70
999.26 -78.28
999.51 -59.13
999.76 -60.63
1000.01 -57.02
1000.26 -57.35
1000.51 -65.08
1000.76 -62.89
1001.01 -62.51
1001.26 -61.59
1001.51 -57.42
1001.76 -93.76
1002.01 -59.59
1002.26 -58.78
1002.51 -59.83
1002.76 -60.03
1003.01 -59.96
1003.26 -60.50
1003.51 -57.86
1003.76 -60.11
1004.01 -56.09
1004.26 -59.77
1004.51 -52.88
1004.76 -65.04
1005.01 -55.33
1005.26 -60.05
1005.51 -67.29
1005.76 -62.04
1006.01 -58.21
1006.26 -67.48
1006.51 -58.09
1006.76 -68.74
1007.01 -59.03
1007.26 -70.93
1007.51 -55.03
1007.76 -58.84
1008.01 -59.09
1008.26 -72.16
1008.51 -56.81
1008.76 -68.15
1009.01 -55.55
1009.26 -61.04
1009.51 -62.18
1009.76 -68.66
1010.01 -57.36
1010.26 -65.08
1010.51 -56.79
1010.76 -58.07
1011.01 -66.67
1011.26 -63.68
1011.51 -64.35
1011.76 -63.53
1012.02 -64.67
1012.27 -60.52
1012.52 -67.24
1012.77 -73.89
1013.02 -75.13
1013.27 -69.44
1013.52 -63.24
1013.77 -65.56
1014.02 -70.59
1014.27 -59.98
1014.52 -55.65
1014.77 -63.84
1015.02 -62.29
1015.27 -57.74
1015.52 -58.77
1015.77 -63.01
1016.02 -58.55
1016.27 -61.42
1016.52 -64.22
1016.77 -66.48
1017.02 -58.86
1017.27 -57.02
1017.52 -59.24
1017.77 -66.37
1018.02 -61.97
1018.27 -67.55
1018.52 -65.38
1018.77 -64.56
1019.02 -62.81
1019.27 -64.09
1019.52 -60.08
1019.77 -60.67
1020.02 -57.56
1020.27 -65.65
1020.52 -54.72
1020.77 -56.57
1021.02 -60.47
1021.27 -62.04
1021.52 -60.30
1021.77 -62.44
1022.02 -57.06
1022.27 -70.83
1022.52 -58.24
1022.77 -68.20
1023.02 -57.08
1023.27 -65.96
1023.52 -54.36
1023.77 -62.32
1024.02 -62.90
1024.27 -71.57
1024.52 -61.82
1024.77 -58.50


==> theory/figures/profile_apo_boxcar_N_elements_45_width_over_pitch_91.80.dat <==
x p
-1025.03 -53.27
-1024.77 -60.51
-1024.52 -61.65
-1024.27 -74.12
-1024.02 -61.40
-1023.77 -66.26
-1023.52 -55.59
-1023.27 -69.55
-1023.02 -57.62
-1022.77 -66.78
-1022.52 -56.19
-1022.27 -63.93
-1022.02 -57.26
-1021.77 -60.06
-1021.52 -56.51
-1021.27 -58.39
-1021.02 -58.54
-1020.77 -55.45
-1020.52 -53.15
-1020.27 -60.60
-1020.02 -61.05
-1019.77 -61.92
-1019.52 -58.45
-1019.27 -64.44
-1019.02 -59.81
-1018.77 -62.00
-1018.52 -65.63
-1018.27 -67.39
-1018.02 -63.74
-1017.77 -68.36
-1017.52 -58.11
-1017.27 -57.48
-1017.02 -63.04
-1016.77 -76.63
-1016.52 -61.41
-1016.27 -62.32
-1016.02 -61.58
-1015.77 -70.04
-1015.52 -61.66
-1015.27 -62.09
-1015.02 -64.58
-1014.77 -61.43
-1014.52 -55.80
-1014.27 -62.02
-1014.02 -63.31
-1013.77 -57.94
-1013.52 -57.87
-1013.27 -67.23
-1013.02 -65.44
-1012.77 -61.15
-1012.52 -63.80
-1012.27 -63.40
-1012.02 -64.81
-1011.76 -68.28
-1011.51 -66.83
-1011.26 -63.09
-1011.01 -67.77
-1010.76 -57.67
-1010.51 -56.54
-1010.26 -63.10
-1010.01 -56.29
-1009.76 -79.31
-1009.51 -62.19
-1009.26 -63.07
-1009.01 -57.28
-1008.76 -64.45
-1008.51 -55.35
-1008.26 -73.12
-1008.01 -58.42
-1007.76 -61.43
-1007.51 -57.30
-1007.26 -72.62
-1007.01 -59.42
-1006.76 -73.01
-1006.51 -57.82
-1006.26 -82.83
-1006.01 -57.45
-1005.76 -59.93
-1005.51 -61.72
-1005.26 -60.76
-1005.01 -54.29
-1004.76 -65.95
-1004.51 -55.08
-1004.26 -60.89
-1004.01 -55.88
-1003.76 -64.04
-1003.51 -55.93
-1003.26 -60.36
-1003.01 -60.03
-1002.76 -58.82
-1002.51 -66.56
-1002.26 -68.24
-1002.01 -61.56
-1001.76 -69.79
-1001.51 -55.70
-1001.26 -59.91
-1001.01 -58.56
-1000.76 -59.08
-1000.51 -76.25
-1000.26 -58.64
-1000.01 -56.42
-999.76 -65.92
-999.51 -60.35
-999.26 -66.86
-999.01 -61.67
-998.76 -70.12
-998.50 -60.54
-998.25 -61.35
-998.00 -59.77
-997.75 -66.02
-997.50 -55.79
-997.25 -60.51
-997.00 -61.83
-996.75 -61.84
-996.50 -85.15
-996.25 -72.19
-996.00 -60.30
-995.75 -61.11
-995.50 -61.45
-995.25 -64.07
-995.00 -67.24
-994.75 -67.78
-994.50 -62.46
-994.25 -63.54
-994.00 -58.11
-993.75 -65.27
-993.50 -69.90
-993.25 -81.37
-993.00 -66.28
-992.75 -65.06
-992.50 -61.79
-992.25 -73.49
-992.00 -62.72
-991.75 -60.27
-991.50 -58.50
-991.25 -67.08
-991.00 -60.47
-990.75 -70.53
-990.50 -67.27
-990.25 -63.08
-990.00 -63.53
-989.75 -70.87
-989.50 -69.58
-989.25 -62.13
-989.00 -65.33
-988.75 -56.84
-988.50 -55.20
-988.25 -66.68
-988.00 -57.10
-987.75 -67.08
-987.50 -56.76
-987.25 -65.37
-987.00 -52.94
-986.75 -59.92
-986.50 -60.69
-986.25 -62.45
-986.00 -62.45
-985.75 -60.42
-985.50 -53.85
-985.24 -61.29
-984.99 -58.46
-984.74 -69.12
-984.49 -58.68
-984.24 -68.26
-983.99 -52.80
-983.74 -57.21
-983.49 -60.54
-983.24 -63.17
-982.99 -59.27
-982.74 -62.94
-982.49 -58.82
-982.24 -57.88
-981.99 -61.82
-981.74 -60.36
-981.49 -65.13
-981.24 -59.40
-980.99 -56.62
-980.74 -67.78
-980.49 -63.13
-980.24 -75.94
-979.99 -65.58
-979.74 -65.25
-979.49 -60.74
-979.24 -64.62
-978.99 -58.58
-978.74 -80.40
-978.49 -58.77
-978.24 -63.29
-977.99 -63.16
-977.74 -77.80
-977.49 -61.28
-977.24 -75.58
-976.99 -57.72
-976.74 -62.80
-976.49 -68.32
-976.24 -64.72
-975.99 -61.55
-975.74 -73.21
-975.49 -60.55
-975.24 -74.30
-974.99 -61.15
-974.74 -61.12
-974.49 -54.56
-974.24 -62.20
-973.99 -60.01
-973.74 -59.79
-973.49 -61.96
-973.24 -56.98
-972.99 -57.20
-972.74 -72.17
-972.49 -56.30
-972.24 -60.63
-971.98 -69.26
-971.73 -68.93
-971.48 -59.01
-971.23 -65.36
-970.98 -70.45
-970.73 -75.53
-970.48 -72.86
-970.23 -58.88
-969.98 -57.75
-969.73 -69.75
-969.48 -62.70
-969.23 -69.79
-968.98 -64.49
-968.73 -56.76
-968.48 -54.67
-968.23 -59.19
-967.98 -54.96
-967.73 -69.54
-967.48 -54.51
-967.23 -60.58
-966.98 -54.12
-966.73 -59.85
-966.48 -58.60
-966.23 -72.56
-965.98 -57.69
-965.73 -69.02
-965.48 -53.80
-965.23 -58.29
-964.98 -59.95
-964.73 -58.69
-964.48 -63.33
-964.23 -67.85
-963.98 -60.26
-963.73 -66.10
-963.48 -55.21
-963.23 -55.90
-962.98 -61.38
-962.73 -64.34
-962.48 -57.67
-962.23 -59.79
-961.98 -60.26
-961.73 -59.45
-961.48 -68.16
-961.23 -65.56
-960.98 -66.38
-960.73 -64.09
-960.48 -62.72
-960.23 -60.80
-959.98 -58.85
-959.73 -61.03
-959.48 -59.51
-959.23 -59.21
-958.98 -73.35
-958.72 -57.31
-958.47 -58.96
-958.22 -62.42
-957.97 -56.89
-957.72 -66.79
-957.47 -65.43
-957.22 -60.70
-956.97 -60.30
-956.72 -64.28
-956.47 -59.00
-956.22 -60.03
-955.97 -55.30
-955.72 -65.93
-955.47 -58.88
-955.22 -63.86
-954.97 -64.58
-954.72 -64.07
-954.47 -61.48
-954.22 -57.07
-953.97 -59.48
-953.72 -60.86
-953.47 -56.50
-953.22 -67.87
-952.97 -55.68
-952.72 -63.42
-952.47 -61.61
-952.22 -58.47
-951.97 -57.29
-951.72 -60.47
-951.47 -52.55
-951.22 -57.12
-950.97 -57.33
-950.72 -65.13
-950.47 -61.11
-950.22 -73.30
-949.97 -55.12
-949.72 -54.84
-949.47 -59.64
-949.22 -55.84
-948.97 -53.35
-948.72 -62.35
-948.47 -57.83
-948.22 -63.24
-947.97 -61.33
-947.72 -58.20
-947.47 -61.53
-947.22 -58.79
-946.97 -53.84
-946.72 -71.24
-946.47 -54.23
-946.22 -59.91
-945.97 -61.66
-945.72 -64.77
-945.46 -68.31
-945.21 -60.65
-944.96 -57.87
-944.71 -62.21
-944.46 -54.96
-944.21 -58.04
-943.96 -55.85
-943.71 -66.42
-943.46 -59.78
-943.21 -68.95
-942.96 -58.32
-942.71 -67.49
-942.46 -59.48
-942.21 -63.45
-941.96 -68.18
-941.71 -66.66
-941.46 -56.09
-941.21 -61.25
-940.96 -56.07
-940.71 -56.68
-940.46 -61.89
-940.21 -57.63
-939.96 -65.71
-939.71 -61.16
-939.46 -61.59
-939.21 -63.20
-938.96 -62.76
-938.71 -74.90
-938.46 -63.71
-938.21 -63.17
-937.96 -65.12
-937.71 -59.04
-937.46 -72.71
-937.21 -57.08
-936.96 -58.96
-936.71 -64.17
-936.46 -61.06
-936.21 -65.89
-935.96 -66.38
-935.71 -61.54
-935.46 -67.29
-935.21 -55.27
-934.96 -55.39
-934.71 -60.73
-934.46 -53.98
-934.21 -59.73
-933.96 -56.06
-933.71 -67.10
-933.46 -57.50
-933.21 -65.34
-932.96 -55.57
-932.71 -57.88
-932.46 -56.70
-932.20 -63.18
-931.95 -54.48
-931.70 -74.62
-931.45 -53.60
-931.20 -63.19
-930.95 -56.28
-930.70 -63.46
-930.45 -58.92
-930.20 -60.66
-929.95 -59.53
-929.70 -65.86
-929.45 -71.45
-929.20 -62.54
-928.95 -54.24
-928.70 -55.38
-928.45 -55.23
-928.20 -54.25
-927.95 -55.88
-927.70 -66.49
-927.45 -58.61
-927.20 -69.02
-926.95 -57.60
-926.70 -57.34
-926.45 -58.74
-926.20 -62.37
-925.95 -55.19
-925.70 -62.13
-925.45 -54.20
-925.20 -59.72
-924.95 -57.40
-924.70 -61.68
-924.45 -54.35
-924.20 -61.59
-923.95 -56.83
-923.70 -65.23
-923.45 -58.63
-923.20 -67.13
-922.95 -58.63
-922.70 -67.63
-922.45 -60.63
-922.20 -62.67
-921.95 -55.73
-921.70 -60.87
-921.45 -59.50
-921.20 -59.99
-920.95 -75.70
-920.70 -74.30
-920.45 -67.07
-920.20 -61.44
-919.95 -57.73
-919.70 -74.99
-919.45 -59.26
-919.20 -74.92
-918.94 -58.97
-918.69 -61.42
-918.44 -70.59
-918.19 -64.94
-917.94 -79.24
-917.69 -57.68
-917.44 -56.63
-917.19 -59.56
-916.94 -56.41
-916.69 -58.86
-916.44 -56.49
-916.19 -64.93
-915.94 -54.09
-915.69 -65.01
-915.44 -60.43
-915.19 -66.27
-914.94 -57.40
-914.69 -80.00
-914.44 -56.93
-914.19 -60.45
-913.94 -63.38
-913.69 -62.37
-913.44 -62.65
-913.19 -57.49
-912.94 -53.95
-912.69 -69.78
-912.44 -55.79
-912.19 -60.06
-911.94 -55.34
-911.69 -64.74
-911.44 -54.39
-911.19 -68.48
-910.94 -57.33
-910.69 -66.70
-910.44 -53.38
-910.19 -62.31
-909.94 -54.00
-909.69 -56.65
-909.44 -63.33
-909.19 -65.19
-908.94 -54.92
-908.69 -61.36
-908.44 -57.16
-908.19 -57.32
-907.94 -63.84
-907.69 -65.28
-907.44 -56.20
-907.19 -60.99
-906.94 -58.63
-906.69 -55.62
-906.44 -65.14
-906.19 -71.63
-905.93 -63.10
-905.68 -62.94
-905.43 -66.96
-905.18 -65.41
-904.93 -59.86
-904.68 -68.15
-904.43 -54.35
-904.18 -56.35
-903.93 -64.35
-903.68 -75.94
-903.43 -65.77
-903.18 -62.75
-902.93 -57.62
-902.68 -61.68
-902.43 -63.73
-902.18 -62.02
-901.93 -59.75
-901.68 -63.36
-901.43 -63.24
-901.18 -63.51
-900.93 -59.73
-900.68 -60.64
-900.43 -53.82
-900.18 -65.34
-899.93 -57.26
-899.68 -58.56
-899.43 -69.67
-899.18 -65.40
-898.93 -61.63
-898.68 -68.62
-898.43 -58.57
-898.18 -64.16
-897.93 -80.26
-897.68 -70.28
-897.43 -74.05
-897.18 -56.27
-896.93 -56.19
-896.68 -59.23
-896.43 -55.03
-896.18 -56.28
-895.93 -55.48
-895.68 -63.53
-895.43 -57.56
-895.18 -63.93
-894.93 -54.06
-894.68 -58.13
-894.43 -55.52
-894.18 -58.07
-893.93 -53.73
-893.68 -68.70
-893.43 -55.92
-893.18 -73.61
-892.93 -54.11
-892.67 -58.29
-892.42 -54.15
-892.17 -62.75
-891.92 -55.90
-891.67 -61.49
-891.42 -58.58
-891.17 -59.98
-890.92 -58.35
-890.67 -62.46
-890.42 -58.82
-890.17 -58.33
-889.92 -54.64
-889.67 -58.07
-889.42 -63.61
-889.17 -63.02
-888.92 -53.84
-888.67 -59.70
-888.42 -55.78
-888.17 -58.59
-887.92 -59.60
-887.67 -70.02
-887.42 -58.10
-887.17 -62.73
-886.92 -57.14
-886.67 -59.90
-886.42 -61.58
-886.17 -57.35
-885.92 -55.21
-885.67 -62.54
-885.42 -62.83
-885.17 -65.43
-884.92 -56.35
-884.67 -58.13
-884.42 -56.66
-884.17 -58.28
-883.92 -62.10
-883.67 -63.36
-883.42 -69.33
-883.17 -70.91
-882.92 -60.37
-882.67 -58.96
-882.42 -73.37
-882.17 -58.48
-881.92 -57.93
-881.67 -58.48
-881.42 -61.56
-881.17 -60.98
-880.92 -58.60
-880.67 -65.93
-880.42 -57.87
-880.17 -57.71
-879.92 -55.81
-879.67 -75.60
-879.41 -60.19
-879.16 -68.49
-878.91 -56.51
-878.66 -54.75
-878.41 -57.07
-878.16 -59.70
-877.91 -55.62
-877.66 -61.26
-877.41 -64.87
-877.16 -61.09
-876.91 -55.66
-876.66 -56.66
-876.41 -55.71
-876.16 -87.48
-875.91 -59.82
-875.66 -56.47
-875.41 -53.67
-875.16 -79.83
-874.91 -55.48
-874.66 -63.39
-874.41 -59.66
-874.16 -54.58
-873.91 -54.35
-873.66 -64.20
-873.41 -54.36
-873.16 -64.88
-872.91 -52.11
-872.66 -59.89
-872.41 -51.43
-872.16 -56.68
-871.91 -58.63
-871.66 -66.58
-871.41 -58.09
-871.16 -65.13
-870.91 -52.56
-870.66 -55.90
-870.41 -56.34
-870.16 -56.93
-869.91 -63.54
-869.66 -67.42
-869.41 -60.53
-869.16 -70.64
-868.91 -56.71
-868.66 -58.37
-868.41 -59.54
-868.16 -60.08
-867.91 -56.10
-867.66 -56.87
-867.41 -58.42
-867.16 -61.78
-866.91 -61.17
-866.66 -55.35
-866.41 -63.08
-866.15 -60.61
-865.90 -59.91
-865.65 -61.39
-865.40 -57.01
-865.15 -69.84
-864.90 -56.39
-864.65 -58.72
-864.40 -56.61
-864.15 -67.10
-863.90 -54.72
-863.65 -64.30
-863.40 -58.45
-863.15 -64.34
-862.90 -58.95
-862.65 -60.86
-862.40 -55.40
-862.15 -60.60
-861.90 -62.16
-861.65 -60.29
-861.40 -59.78
-861.15 -58.29
-860.90 -56.86
-860.65 -63.32
-860.40 -56.08
-860.15 -74.06
-859.90 -57.86
-859.65 -67.19
-859.40 -55.33
-859.15 -60.71
-858.90 -58.91
-858.65 -58.13
-858.40 -66.50
-858.15 -60.33
-857.90 -56.62
-857.65 -63.80
-857.40 -53.90
-857.15 -60.52
-856.90 -57.64
-856.65 -60.87
-856.40 -62.05
-856.15 -62.56
-855.90 -61.96
-855.65 -65.45
-855.40 -59.34
-855.15 -73.28
-854.90 -56.85
-854.65 -66.49
-854.40 -61.16
-854.15 -61.51
-853.90 -63.27
-853.65 -61.82
-853.40 -56.83
-853.15 -69.10
-852.89 -57.00
-852.64 -62.35
-852.39 -53.83
-852.14 -58.11
-851.89 -50.42
-851.64 -56.34
-851.39 -57.29
-851.14 -58.32
-850.89 -59.93
-850.64 -56.91
-850.39 -57.75
-850.14 -68.47
-849.89 -56.75
-849.64 -76.82
-849.39 -53.35
-849.14 -56.41
-848.89 -61.17
-848.64 -59.54
-848.39 -73.02
-848.14 -62.29
-847.89 -55.13
-847.64 -61.16
-847.39 -57.11
-847.14 -56.24
-846.89 -62.93
-846.64 -61.94
-846.39 -58.54
-846.14 -55.18
-845.89 -61.41
-845.64 -72.18
-845.39 -64.10
-845.14 -57.80
-844.89 -58.40
-844.64 -58.66
-844.39 -55.33
-844.14 -59.12
-843.89 -58.71
-843.64 -57.75
-843.39 -54.45
-843.14 -70.62
-842.89 -57.71
-842.64 -61.93
-842.39 -72.27
-842.14 -57.32
-841.89 -55.53
-841.64 -70.84
-841.39 -55.99
-841.14 -66.72
-840.89 -59.07
-840.64 -71.17
-840.39 -59.67
-840.14 -68.37
-839.89 -57.32
-839.63 -64.81
-839.38 -55.68
-839.13 -61.19
-838.88 -52.22
-838.63 -64.09
-838.38 -53.04
-838.13 -54.18
-837.88 -57.43
-837.63 -69.86
-837.38 -59.11
-837.13 -60.01
-836.88 -52.75
-836.63 -58.50
-836.38 -54.34
-836.13 -56.94
-835.88 -56.26
-835.63 -60.08
-835.38 -59.28
-835.13 -61.06
-834.88 -60.52
-834.63 -59.03
-834.38 -57.41
-834.13 -62.01
-833.88 -60.64
-833.63 -63.95
-833.38 -59.69
-833.13 -57.42
-832.88 -55.41
-832.63 -56.78
-832.38 -55.82
-832.13 -60.72
-831.88 -65.06
-831.63 -60.57
-831.38 -53.86
-831.13 -64.24
-830.88 -54.42
-830.63 -55.39
-830.38 -61.06
-830.13 -60.41
-829.88 -64.95
-829.63 -61.66
-829.38 -82.11
-829.13 -64.87
-828.88 -57.46
-828.63 -62.05
-828.38 -55.49
-828.13 -55.62
-827.88 -64.27
-827.63 -68.04
-827.38 -61.06
-827.13 -61.62
-826.88 -54.98
-826.63 -57.16
-826.37 -70.23
-826.12 -65.10
-825.87 -60.03
-825.62 -79.41
-825.37 -56.24
-825.12 -54.92
-824.87 -65.25
-824.62 -58.20
-824.37 -55.48
-824.12 -60.32
-823.87 -65.92
-823.62 -59.86
-823.37 -59.96
-823.12 -57.77
-822.87 -53.11
-822.62 -64.33
-822.37 -59.37
-822.12 -73.92
-821.87 -62.31
-821.62 -66.00
-821.37 -55.80
-821.12 -66.48
-820.87 -59.82
-820.62 -73.88
-820.37 -62.34
-820.12 -63.47
-819.87 -55.05
-819.62 -60.90
-819.37 -59.02
-819.12 -66.94
-818.87 -59.44
-818.62 -59.41
-818.37 -54.82
-818.12 -69.56
-817.87 -52.79
-817.62 -61.83
-817.37 -51.97
-817.12 -55.44
-816.87 -54.99
-816.62 -53.64
-816.37 -67.64
-816.12 -75.94
-815.87 -57.01
-815.62 -55.71
-815.37 -53.73
-815.12 -54.41
-814.87 -57.95
-814.62 -61.38
-814.37 -63.84
-814.12 -63.97
-813.87 -58.15
-813.62 -61.94
-813.36 -60.96
-813.11 -68.30
-812.86 -60.03
-812.61 -68.49
-812.36 -55.68
-812.11 -54.71
-811.86 -59.45
-811.61 -58.26
-811.36 -57.60
-811.11 -65.20
-810.86 -67.26
-810.61 -71.83
-810.36 -63.13
-810.11 -60.15
-809.86 -55.15
-809.61 -57.58
-809.36 -54.06
-809.11 -57.30
-808.86 -69.16
-808.61 -66.46
-808.36 -60.69
-808.11 -60.51
-807.86 -61.11
-807.61 -70.19
-807.36 -60.86
-807.11 -59.11
-806.86 -54.99
-806.61 -59.61
-806.36 -64.52
-806.11 -67.47
-805.86 -62.58
-805.61 -64.13
-805.36 -55.78
-805.11 -59.82
-804.86 -58.14
-804.61 -64.83
-804.36 -53.56
-804.11 -54.44
-803.86 -60.55
-803.61 -63.63
-803.36 -61.39
-803.11 -56.93
-802.86 -55.29
-802.61 -55.73
-802.36 -59.14
-802.11 -56.49
-801.86 -54.84
-801.61 -62.07
-801.36 -52.54
-801.11 -60.23
-800.86 -54.99
-800.61 -64.72
-800.36 -59.31
-800.10 -65.84
-799.85 -53.46
-799.60 -61.71
-799.35 -54.43
-799.10 -58.51
-798.85 -55.46
-798.60 -61.78
-798.35 -59.75
-798.10 -61.97
-797.85 -67.86
-797.60 -63.22
-797.35 -57.10
-797.10 -61.70
-796.85 -50.81
-796.60 -56.93
-796.35 -53.05
-796.10 -56.47
-795.85 -58.98
-795.60 -58.84
-795.35 -60.86
-795.10 -60.75
-794.85 -58.54
-794.60 -62.38
-794.35 -54.00
-794.10 -54.02
-793.85 -63.82
-793.60 -54.62
-793.35 -59.17
-793.10 -70.59
-792.85 -61.08
-792.60 -78.67
-792.35 -59.08
-792.10 -65.34
-791.85 -64.01
-791.60 -69.72
-791.35 -58.17
-791.10 -57.29
-790.85 -54.68
-790.60 -59.73
-790.35 -67.81
-790.10 -71.75
-789.85 -60.50
-789.60 -54.88
-789.35 -56.57
-789.10 -63.15
-788.85 -55.58
-788.60 -64.34
-788.35 -53.71
-788.10 -57.31
-787.85 -60.95
-787.60 -65.18
-787.35 -76.73
-787.10 -61.27
-786.84 -55.73
-786.59 -64.39
-786.34 -54.59
-786.09 -60.91
-785.84 -60.60
-785.59 -64.10
-785.34 -57.89
-785.09 -56.86
-784.84 -64.70
-784.59 -64.40
-784.34 -64.06
-784.09 -60.60
-783.84 -55.68
-783.59 -66.34
-783.34 -55.52
-783.09 -62.19
-782.84 -65.58
-782.59 -64.88
-782.34 -58.07
-782.09 -65.37
-781.84 -54.03
-781.59 -58.09
-781.34 -55.26
-781.09 -55.37
-780.84 -53.29
-780.59 -63.37
-780.34 -57.99
-780.09 -63.98
-779.84 -59.81
-779.59 -63.40
-779.34 -65.58
-779.09 -61.21
-778.84 -54.10
-778.59 -66.44
-778.34 -55.10
-778.09 -64.63
-777.84 -55.78
-777.59 -67.74
-777.34 -54.65
-777.09 -58.51
-776.84 -58.24
-776.59 -63.89
-776.34 -56.60
-776.09 -60.89
-775.84 -51.39
-775.59 -52.45
-775.34 -54.41
-775.09 -54.39
-774.84 -66.45
-774.59 -65.20
-774.34 -57.66
-774.09 -58.33
-773.84 -56.94
-773.58 -54.49
-773.33 -63.61
-773.08 -59.16
-772.83 -60.23
-772.58 -60.88
-772.33 -61.24
-772.08 -55.19
-771.83 -62.86
-771.58 -66.63
-771.33 -63.92
-771.08 -65.28
-770.83 -65.15
-770.58 -59.50
-770.33 -62.56
-770.08 -57.99
-769.83 -55.02
-769.58 -63.07
-769.33 -55.64
-769.08 -59.09
-768.83 -59.92
-768.58 -55.96
-768.33 -60.69
-768.08 -59.21
-767.83 -56.16
-767.58 -58.69
-767.33 -62.50
-767.08 -63.36
-766.83 -59.60
-766.58 -59.05
-766.33 -58.99
-766.08 -63.87
-765.83 -59.19
-765.58 -60.95
-765.33 -54.77
-765.08 -59.52
-764.83 -52.21
-764.58 -62.98
-764.33 -53.80
-764.08 -56.11
-763.83 -64.62
-763.58 -66.49
-763.33 -59.88
-763.08 -60.57
-762.83 -58.73
-762.58 -58.41
-762.33 -65.25
-762.08 -62.94
-761.83 -60.06
-761.58 -65.32
-761.33 -58.34
-761.08 -65.08
-760.83 -73.64
-760.58 -62.51
-760.32 -56.57
-760.07 -63.61
-759.82 -54.66
-759.57 -58.12
-759.32 -57.57
-759.07 -59.92
-758.82 -55.53
-758.57 -58.98
-758.32 -61.97
-758.07 -60.56
-757.82 -58.97
-757.57 -65.71
-757.32 -56.02
-757.07 -56.07
-756.82 -57.93
-756.57 -68.76
-756.32 -60.17
-756.07 -63.14
-755.82 -56.58
-755.57 -56.85
-755.32 -67.22
-755.07 -63.87
-754.82 -57.56
-754.57 -63.14
-754.32 -52.03
-754.07 -51.54
-753.82 -60.40
-753.57 -58.84
-753.32 -62.59
-753.07 -66.14
-752.82 -56.82
-752.57 -56.13
-752.32 -58.55
-752.07 -59.01
-751.82 -57.36
-751.57 -63.18
-751.32 -70.34
-751.07 -61.03
-750.82 -63.43
-750.57 -63.84
-750.32 -59.01
-750.07 -84.85
-749.82 -60.64
-749.57 -62.12
-749.32 -62.35
-749.07 -62.73
-748.82 -58.94
-748.57 -59.88
-748.32 -58.71
-748.07 -69.16
-747.82 -62.75
-747.57 -62.69
-747.32 -56.61
-747.06 -59.84
-746.81 -56.85
-746.56 -61.66
-746.31 -57.29
-746.06 -68.52
-745.81 -57.20
-745.56 -69.08
-745.31 -57.26
-745.06 -65.57
-744.81 -57.88
-744.56 -60.71
-744.31 -54.35
-744.06 -62.00
-743.81 -64.43
-743.56 -66.62
-743.31 -56.15
-743.06 -59.76
-742.81 -56.70
-742.56 -59.54
-742.31 -57.46
-742.06 -63.53
-741.81 -53.13
-741.56 -57.72
-741.31 -59.78
-741.06 -60.76
-740.81 -66.74
-740.56 -55.21
-740.31 -53.53
-740.06 -60.02
-739.81 -55.31
-739.56 -59.05
-739.31 -62.66
-739.06 -65.06
-738.81 -60.96
-738.56 -72.31
-738.31 -59.25
-738.06 -57.73
-737.81 -54.01
-737.56 -59.64
-737.31 -53.86
-737.06 -58.72
-736.81 -59.03
-736.56 -69.30
-736.31 -60.10
-736.06 -57.53
-735.81 -53.29
-735.56 -54.99
-735.31 -53.26
-735.06 -58.64
-734.81 -55.63
-734.56 -60.89
-734.31 -55.44
-734.06 -60.91
-733.80 -63.06
-733.55 -77.86
-733.30 -57.25
-733.05 -65.09
-732.80 -53.37
-732.55 -54.65
-732.30 -65.08
-732.05 -60.90
-731.80 -66.00
-731.55 -79.56
-731.30 -58.80
-731.05 -59.29
-730.80 -61.24
-730.55 -57.67
-730.30 -56.87
-730.05 -60.56
-729.80 -59.24
-729.55 -59.51
-729.30 -61.80
-729.05 -66.66
-728.80 -62.42
-728.55 -64.53
-728.30 -55.70
-728.05 -56.28
-727.80 -58.54
-727.55 -58.17
-727.30 -56.91
-727.05 -71.87
-726.80 -59.95
-726.55 -60.29
-726.30 -58.99
-726.05 -57.08
-725.80 -55.29
-725.55 -58.09
-725.30 -52.38
-725.05 -55.64
-724.80 -53.56
-724.55 -65.80
-724.30 -63.12
-724.05 -60.51
-723.80 -53.57
-723.55 -56.51
-723.30 -51.20
-723.05 -59.95
-722.80 -53.55
-722.55 -58.32
-722.30 -57.92
-722.05 -64.18
-721.80 -60.74
-721.55 -60.60
-721.30 -54.79
-721.05 -77.79
-720.79 -53.46
-720.54 -56.96
-720.29 -56.38
-720.04 -58.37
-719.79 -58.04
-719.54 -59.88
-719.29 -56.92
-719.04 -59.84
-718.79 -56.77
-718.54 -56.01
-718.29 -53.64
-718.04 -55.30
-717.79 -54.12
-717.54 -60.37
-717.29 -62.01
-717.04 -62.27
-716.79 -59.19
-716.54 -64.02
-716.29 -58.46
-716.04 -63.96
-715.79 -57.60
-715.54 -62.56
-715.29 -57.91
-715.04 -69.43
-714.79 -55.68
-714.54 -54.88
-714.29 -53.73
-714.04 -54.69
-713.79 -54.14
-713.54 -60.41
-713.29 -60.25
-713.04 -59.98
-712.79 -56.63
-712.54 -57.76
-712.29 -56.86
-712.04 -65.23
-711.79 -62.83
-711.54 -65.87
-711.29 -62.31
-711.04 -66.63
-710.79 -59.41
-710.54 -68.87
-710.29 -58.05
-710.04 -58.69
-709.79 -54.84
-709.54 -59.69
-709.29 -57.91
-709.04 -62.24
-708.79 -62.51
-708.54 -57.28
-708.29 -55.01
-708.04 -66.68
-707.79 -56.18
-707.53 -66.89
-707.28 -60.26
-707.03 -70.53
-706.78 -58.88
-706.53 -69.25
-706.28 -64.02
-706.03 -65.21
-705.78 -55.92
-705.53 -60.70
-705.28 -55.46
-705.03 -62.02
-704.78 -62.09
-704.53 -57.76
-704.28 -53.29
-704.03 -56.91
-703.78 -52.42
-703.53 -60.52
-703.28 -57.49
-703.03 -60.02
-702.78 -53.78
-702.53 -59.71
-702.28 -53.01
-702.03 -57.45
-701.78 -57.03
-701.53 -58.15
-701.28 -60.39
-701.03 -59.04
-700.78 -59.92
-700.53 -56.31
-700.28 -58.92
-700.03 -64.98
-699.78 -61.34
-699.53 -57.44
-699.28 -55.12
-699.03 -52.86
-698.78 -56.16
-698.53 -60.92
-698.28 -58.14
-698.03 -63.84
-697.78 -55.79
-697.53 -57.47
-697.28 -64.82
-697.03 -60.75
-696.78 -58.61
-696.53 -63.16
-696.28 -59.79
-696.03 -58.52
-695.78 -65.06
-695.53 -57.88
-695.28 -58.31
-695.03 -59.94
-694.78 -54.87
-694.53 -65.10
-694.27 -60.23
-694.02 -55.22
-693.77 -54.36
-693.52 -53.59
-693.27 -50.12
-693.02 -59.20
-692.77 -64.82
-692.52 -61.71
-692.27 -56.27
-692.02 -57.00
-691.77 -52.03
-691.52 -65.99
-691.27 -56.80
-691.02 -70.02
-690.77 -54.62
-690.52 -61.55
-690.27 -58.98
-690.02 -67.04
-689.77 -58.50
-689.52 -56.59
-689.27 -52.41
-689.02 -72.02
-688.77 -54.83
-688.52 -68.53
-688.27 -56.17
-688.02 -58.86
-687.77 -54.05
-687.52 -57.12
-687.27 -52.65
-687.02 -66.80
-686.77 -52.74
-686.52 -59.71
-686.27 -56.72
-686.02 -63.99
-685.77 -56.26
-685.52 -62.36
-685.27 -53.49
-685.02 -57.53
-684.77 -54.25
-684.52 -57.18
-684.27 -58.22
-684.02 -59.17
-683.77 -55.79
-683.52 -60.00
-683.27 -53.68
-683.02 -57.06
-682.77 -52.07
-682.52 -56.43
-682.27 -53.29
-682.02 -57.59
-681.77 -54.56
-681.52 -61.03
-681.27 -54.42
-681.01 -56.78
-680.76 -57.94
-680.51 -55.72
-680.26 -58.77
-680.01 -58.72
-679.76 -59.11
-679.51 -60.03
-679.26 -59.03
-679.01 -62.34
-678.76 -58.53
-678.51 -54.04
-678.26 -57.79
-678.01 -54.06
-677.76 -54.41
-677.51 -60.98
-677.26 -53.50
-677.01 -60.61
-676.76 -59.26
-676.51 -64.42
-676.26 -58.15
-676.01 -59.34
-675.76 -53.55
-675.51 -61.52
-675.26 -64.36
-675.01 -60.70
-674.76 -58.31
-674.51 -60.92
-674.26 -53.97
-674.01 -66.89
-673.76 -58.50
-673.51 -56.08
-673.26 -54.72
-673.01 -57.18
-672.76 -53.01
-672.51 -65.96
-672.26 -55.33
-672.01 -64.36
-671.76 -52.05
-671.51 -67.69
-671.26 -53.25
-671.01 -57.79
-670.76 -54.37
-670.51 -61.78
-670.26 -51.12
-670.01 -58.32
-669.76 -54.52
-669.51 -54.84
-669.26 -66.40
-669.01 -53.37
-668.76 -52.56
-668.51 -59.57
-668.26 -51.97
-668.01 -60.91
-667.75 -57.60
-667.50 -69.07
-667.25 -53.38
-667.00 -57.09
-666.75 -52.74
-666.50 -56.41
-666.25 -52.12
-666.00 -68.33
-665.75 -51.81
-665.50 -56.81
-665.25 -55.24
-665.00 -56.22
-664.75 -58.60
-664.50 -60.16
-664.25 -53.31
-664.00 -56.41
-663.75 -53.90
-663.50 -57.42
-663.25 -59.04
-663.00 -58.68
-662.75 -52.00
-662.50 -59.61
-662.25 -51.68
-662.00 -56.96
-661.75 -52.21
-661.50 -58.72
-661.25 -51.09
-661.00 -55.18
-660.75 -54.02
-660.50 -56.72
-660.25 -56.12
-660.00 -57.34
-659.75 -53.85
-659.50 -52.60
-659.25 -54.70
-659.00 -62.73
-658.75 -56.27
-658.50 -62.79
-658.25 -53.60
-658.00 -53.93
-657.75 -62.24
-657.50 -56.84
-657.25 -54.79
-657.00 -56.10
-656.75 -51.65
-656.50 -55.75
-656.25 -62.18
-656.00 -71.27
-655.75 -55.07
-655.50 -57.10
-655.25 -53.48
-655.00 -54.61
-654.75 -63.08
-654.49 -69.19
-654.24 -56.67
-653.99 -57.36
-653.74 -60.07
-653.49 -56.08
-653.24 -57.92
-652.99 -62.92
-652.74 -53.38
-652.49 -59.73
-652.24 -54.80
-651.99 -58.03
-651.74 -56.18
-651.49 -57.86
-651.24 -50.91
-650.99 -55.59
-650.74 -56.69
-650.49 -59.85
-650.24 -60.48
-649.99 -69.21
-649.74 -54.02
-649.49 -61.20
-649.24 -54.11
-648.99 -55.81
-648.74 -56.94
-648.49 -58.59
-648.24 -59.94
-647.99 -56.37
-647.74 -55.59
-647.49 -59.74
-647.24 -52.77
-646.99 -57.76
-646.74 -51.66
-646.49 -54.72
-646.24 -56.87
-645.99 -63.26
-645.74 -57.29
-645.49 -56.51
-645.24 -53.13
-644.99 -57.42
-644.74 -55.89
-644.49 -61.33
-644.24 -55.81
-643.99 -54.59
-643.74 -54.56
-643.49 -59.39
-643.24 -56.62
-642.99 -59.49
-642.74 -50.47
-642.49 -52.12
-642.24 -53.23
-641.99 -56.93
-641.74 -58.41
-641.49 -66.92
-641.23 -52.64
-640.98 -58.17
-640.73 -51.73
-640.48 -57.15
-640.23 -56.02
-639.98 -64.17
-639.73 -52.39
-639.48 -55.64
-639.23 -52.34
-638.98 -52.82
-638.73 -55.95
-638.48 -52.23
-638.23 -53.65
-637.98 -52.44
-637.73 -56.00
-637.48 -57.05
-637.23 -72.88
-636.98 -59.89
-636.73 -56.14
-636.48 -56.55
-636.23 -54.64
-635.98 -60.07
-635.73 -61.92
-635.48 -75.16
-635.23 -56.95
-634.98 -58.21
-634.73 -53.65
-634.48 -57.13
-634.23 -52.75
-633.98 -53.98
-633.73 -55.25
-633.48 -56.28
-633.23 -67.82
-632.98 -58.67
-632.73 -59.65
-632.48 -53.76
-632.23 -51.83
-631.98 -61.58
-631.73 -63.25
-631.48 -63.25
-631.23 -54.18
-630.98 -56.56
-630.73 -51.30
-630.48 -59.29
-630.23 -51.48
-629.98 -56.75
-629.73 -54.19
-629.48 -55.85
-629.23 -53.97
-628.98 -58.64
-628.73 -55.14
-628.48 -57.63
-628.23 -55.15
-627.97 -53.33
-627.72 -54.84
-627.47 -59.20
-627.22 -61.66
-626.97 -64.40
-626.72 -52.26
-626.47 -51.71
-626.22 -51.31
-625.97 -55.92
-625.72 -54.36
-625.47 -58.56
-625.22 -53.06
-624.97 -55.72
-624.72 -56.17
-624.47 -57.15
-624.22 -53.70
-623.97 -53.66
-623.72 -54.65
-623.47 -53.16
-623.22 -84.13
-622.97 -62.50
-622.72 -56.65
-622.47 -55.27
-622.22 -55.45
-621.97 -55.14
-621.72 -56.09
-621.47 -58.83
-621.22 -55.80
-620.97 -54.54
-620.72 -55.74
-620.47 -57.16
-620.22 -53.59
-619.97 -57.08
-619.72 -52.46
-619.47 -53.26
-619.22 -58.46
-618.97 -65.90
-618.72 -56.77
-618.47 -61.06
-618.22 -53.98
-617.97 -53.51
-617.72 -60.55
-617.47 -56.76
-617.22 -57.30
-616.97 -56.98
-616.72 -56.45
-616.47 -53.15
-616.22 -54.42
-615.97 -57.32
-615.72 -54.29
-615.47 -59.96
-615.22 -58.90
-614.96 -59.29
-614.71 -59.46
-614.46 -60.92
-614.21 -62.09
-613.96 -58.59
-613.71 -58.63
-613.46 -61.33
-613.21 -54.93
-612.96 -60.19
-612.71 -54.58
-612.46 -54.73
-612.21 -54.81
-611.96 -55.99
-611.71 -54.68
-611.46 -58.03
-611.21 -52.31
-610.96 -63.54
-610.71 -56.43
-610.46 -59.95
-610.21 -53.35
-609.96 -55.80
-609.71 -52.41
-609.46 -70.47
-609.21 -52.98
-608.96 -66.96
-608.71 -48.67
-608.46 -52.18
-608.21 -49.80
-607.96 -50.86
-607.71 -52.07
-607.46 -54.87
-607.21 -56.40
-606.96 -53.90
-606.71 -54.04
-606.46 -54.86
-606.21 -53.79
-605.96 -55.16
-605.71 -58.98
-605.46 -55.52
-605.21 -60.40
-604.96 -58.24
-604.71 -53.13
-604.46 -54.78
-604.21 -50.36
-603.96 -50.26
-603.71 -52.81
-603.46 -56.40
-603.21 -56.63
-602.96 -56.88
-602.71 -54.13
-602.46 -49.98
-602.21 -58.86
-601.96 -54.57
-601.70 -57.62
-601.45 -60.44
-601.20 -68.97
-600.95 -58.08
-600.70 -57.17
-600.45 -52.59
-600.20 -50.81
-599.95 -52.26
-599.70 -51.81
-599.45 -60.00
-599.20 -56.76
-598.95 -63.21
-598.70 -52.87
-598.45 -50.69
-598.20 -54.23
-597.95 -55.23
-597.70 -56.75
-597.45 -71.06
-597.20 -58.92
-596.95 -60.81
-596.70 -54.12
-596.45 -53.46
-596.20 -53.84
-595.95 -53.45
-595.70 -51.63
-595.45 -57.00
-595.20 -55.78
-594.95 -67.10
-594.70 -54.77
-594.45 -54.89
-594.20 -50.79
-593.95 -51.14
-593.70 -50.72
-593.45 -54.96
-593.20 -64.92
-592.95 -59.05
-592.70 -50.41
-592.45 -50.33
-592.20 -49.20
-591.95 -54.05
-591.70 -53.87
-591.45 -57.39
-591.20 -58.73
-590.95 -59.52
-590.70 -55.47
-590.45 -55.09
-590.20 -50.05
-589.95 -53.35
-589.70 -55.86
-589.45 -59.47
-589.20 -58.12
-588.95 -59.72
-588.70 -52.41
-588.44 -51.04
-588.19 -50.63
-587.94 -54.01
-587.69 -48.97
-587.44 -54.26
-587.19 -52.76
-586.94 -52.79
-586.69 -56.27
-586.44 -52.15
-586.19 -53.04
-585.94 -50.53
-585.69 -53.47
-585.44 -54.70
-585.19 -64.39
-584.94 -63.98
-584.69 -52.32
-584.44 -48.81
-584.19 -52.19
-583.94 -51.64
-583.69 -53.82
-583.44 -60.89
-583.19 -54.92
-582.94 -53.52
-582.69 -57.72
-582.44 -50.99
-582.19 -56.70
-581.94 -57.43
-581.69 -55.84
-581.44 -57.84
-581.19 -66.91
-580.94 -57.29
-580.69 -60.00
-580.44 -54.33
-580.19 -52.52
-579.94 -53.73
-579.69 -55.27
-579.44 -58.23
-579.19 -62.47
-578.94 -59.56
-578.69 -53.23
-578.44 -52.79
-578.19 -52.42
-577.94 -56.96
-577.69 -56.35
-577.44 -72.18
-577.19 -54.77
-576.94 -57.04
-576.69 -54.41
-576.44 -51.41
-576.19 -51.51
-575.94 -61.31
-575.69 -52.80
-575.44 -59.71
-575.18 -55.27
-574.93 -56.12
-574.68 -53.87
-574.43 -58.13
-574.18 -56.81
-573.93 -64.76
-573.68 -55.00
-573.43 -62.28
-573.18 -53.01
-572.93 -56.13
-572.68 -55.18
-572.43 -52.99
-572.18 -55.77
-571.93 -53.48
-571.68 -52.77
-571.43 -58.62
-571.18 -55.24
-570.93 -56.54
-570.68 -53.65
-570.43 -53.55
-570.18 -56.54
-569.93 -58.26
-569.68 -60.13
-569.43 -54.96
-569.18 -52.56
-568.93 -57.71
-568.68 -54.18
-568.43 -57.23
-568.18 -54.38
-567.93 -52.31
-567.68 -52.38
-567.43 -53.67
-567.18 -56.74
-566.93 -54.00
-566.68 -59.84
-566.43 -55.34
-566.18 -59.26
-565.93 -54.92
-565.68 -54.79
-565.43 -52.51
-565.18 -55.12
-564.93 -54.65
-564.68 -60.53
-564.43 -55.51
-564.18 -53.54
-563.93 -52.50
-563.68 -55.88
-563.43 -54.64
-563.18 -61.35
-562.93 -56.57
-562.68 -62.34
-562.43 -53.37
-562.18 -59.39
-561.92 -52.87
-561.67 -54.90
-561.42 -56.82
-561.17 -53.61
-560.92 -59.53
-560.67 -63.56
-560.42 -58.67
-560.17 -56.87
-559.92 -51.18
-559.67 -49.04
-559.42 -55.97
-559.17 -55.82
-558.92 -59.68
-558.67 -55.62
-558.42 -53.67
-558.17 -49.41
-557.92 -52.72
-557.67 -51.67
-557.42 -57.18
-557.17 -59.39
-556.92 -62.81
-556.67 -56.23
-556.42 -53.90
-556.17 -51.65
-555.92 -56.05
-555.67 -50.93
-555.42 -55.31
-555.17 -58.26
-554.92 -64.50
-554.67 -55.05
-554.42 -55.10
-554.17 -50.01
-553.92 -52.79
-553.67 -50.43
-553.42 -55.67
-553.17 -58.41
-552.92 -61.53
-552.67 -50.64
-552.42 -51.69
-552.17 -50.80
-551.92 -51.25
-551.67 -51.03
-551.42 -56.48
-551.17 -55.16
-550.92 -59.27
-550.67 -50.27
-550.42 -46.98
-550.17 -50.75
-549.92 -51.17
-549.67 -55.39
-549.42 -67.20
-549.17 -55.94
-548.92 -52.26
-548.66 -51.51
-548.41 -51.29
-548.16 -51.06
-547.91 -55.31
-547.66 -52.82
-547.41 -55.86
-547.16 -54.48
-546.91 -54.72
-546.66 -53.03
-546.41 -50.74
-546.16 -52.26
-545.91 -51.66
-545.66 -55.50
-545.41 -62.17
-545.16 -54.41
-544.91 -51.25
-544.66 -53.00
-544.41 -49.46
-544.16 -51.82
-543.91 -59.00
-543.66 -53.97
-543.41 -59.44
-543.16 -52.94
-542.91 -51.94
-542.66 -53.31
-542.41 -54.89
-542.16 -52.54
-541.91 -59.85
-541.66 -57.40
-541.41 -56.87
-541.16 -52.54
-540.91 -50.80
-540.66 -51.79
-540.41 -52.11
-540.16 -57.64
-539.91 -58.30
-539.66 -56.77
-539.41 -59.53
-539.16 -54.06
-538.91 -55.24
-538.66 -52.75
-538.41 -59.68
-538.16 -53.87
-537.91 -75.21
-537.66 -55.31
-537.41 -56.53
-537.16 -49.70
-536.91 -54.04
-536.66 -48.48
-536.41 -53.05
-536.16 -54.51
-535.91 -59.96
-535.66 -54.58
-535.40 -53.58
-535.15 -47.10
-534.90 -51.67
-534.65 -51.99
-534.40 -52.94
-534.15 -55.20
-533.90 -50.92
-533.65 -50.36
-533.40 -51.69
-533.15 -53.23
-532.90 -55.73
-532.65 -52.26
-532.40 -51.86
-532.15 -55.92
-531.90 -55.05
-531.65 -57.80
-531.40 -57.48
-531.15 -51.06
-530.90 -50.57
-530.65 -53.00
-530.40 -50.67
-530.15 -57.79
-529.90 -53.87
-529.65 -53.75
-529.40 -49.22
-529.15 -52.53
-528.90 -50.59
-528.65 -55.62
-528.40 -55.03
-528.15 -64.33
-527.90 -54.54
-527.65 -56.51
-527.40 -52.45
-527.15 -55.01
-526.90 -53.31
-526.65 -54.69
-526.40 -50.59
-526.15 -52.80
-525.90 -52.07
-525.65 -53.16
-525.40 -57.14
-525.15 -56.06
-524.90 -54.58
-524.65 -52.35
-524.40 -56.27
-524.15 -60.98
-523.90 -59.49
-523.65 -54.84
-523.40 -49.54
-523.15 -50.17
-522.90 -52.15
-522.65 -55.41
-522.39 -59.64
-522.14 -53.54
-521.89 -53.12
-521.64 -52.76
-521.39 -53.67
-521.14 -54.11
-520.89 -59.61
-520.64 -55.99
-520.39 -59.61
-520.14 -55.14
-519.89 -52.51
-519.64 -51.58
-519.39 -53.39
-519.14 -50.10
-518.89 -55.55
-518.64 -55.87
-518.39 -60.72
-518.14 -58.28
-517.89 -54.78
-517.64 -51.67
-517.39 -57.00
-517.14 -55.22
-516.89 -63.90
-516.64 -54.69
-516.39 -52.11
-516.14 -48.21
-515.89 -49.78
-515.64 -50.57
-515.39 -52.41
-515.14 -58.44
-514.89 -65.09
-514.64 -54.23
-514.39 -55.10
-514.14 -53.01
-513.89 -52.61
-513.64 -53.20
-513.39 -56.10
-513.14 -54.18
-512.89 -52.58
-512.64 -50.40
-512.39 -49.74
-512.14 -49.36
-511.89 -52.76
-511.64 -52.82
-511.39 -54.42
-511.14 -55.55
-510.89 -52.44
-510.64 -56.00
-510.39 -50.82
-510.14 -51.97
-509.89 -51.05
-509.64 -55.31
-509.39 -51.45
-509.13 -56.31
-508.88 -51.02
-508.63 -51.80
-508.38 -49.31
-508.13 -52.85
-507.88 -59.53
-507.63 -63.56
-507.38 -56.36
-507.13 -50.73
-506.88 -50.16
-506.63 -52.32
-506.38 -52.57
-506.13 -53.85
-505.88 -59.14
-505.63 -52.04
-505.38 -52.14
-505.13 -53.57
-504.88 -51.41
-504.63 -51.76
-504.38 -56.01
-504.13 -62.40
-503.88 -56.08
-503.63 -55.65
-503.38 -49.18
-503.13 -49.70
-502.88 -51.04
-502.63 -49.65
-502.38 -52.88
-502.13 -52.64
-501.88 -57.24
-501.63 -54.63
-501.38 -57.96
-501.13 -51.94
-500.88 -58.77
-500.63 -55.99
-500.38 -61.62
-500.13 -51.35
-499.88 -50.50
-499.63 -49.29
-499.38 -48.99
-499.13 -50.76
-498.88 -55.24
-498.63 -53.40
-498.38 -55.94
-498.13 -55.06
-497.88 -54.26
-497.63 -56.26
-497.38 -63.58
-497.13 -52.87
-496.88 -56.22
-496.63 -51.84
-496.38 -52.28
-496.13 -51.64
-495.87 -53.89
-495.62 -51.29
-495.37 -53.10
-495.12 -50.16
-494.87 -56.68
-494.62 -53.87
-494.37 -58.19
-494.12 -49.96
-493.87 -49.47
-493.62 -50.87
-493.37 -54.92
-493.12 -50.66
-492.87 -53.41
-492.62 -48.22
-492.37 -46.91
-492.12 -52.67
-491.87 -53.28
-491.62 -54.10
-491.37 -58.82
-491.12 -52.39
-490.87 -51.27
-490.62 -51.87
-490.37 -52.96
-490.12 -50.48
-489.87 -51.27
-489.62 -50.87
-489.37 -49.69
-489.12 -51.42
-488.87 -54.55
-488.62 -51.18
-488.37 -52.55
-488.12 -51.67
-487.87 -52.24
-487.62 -57.46
-487.37 -54.47
-487.12 -53.44
-486.87 -50.93
-486.62 -48.61
-486.37 -49.21
-486.12 -50.56
-485.87 -54.63
-485.62 -54.16
-485.37 -56.08
-485.12 -50.34
-484.87 -54.68
-484.62 -51.52
-484.37 -63.44
-484.12 -51.93
-483.87 -52.44
-483.62 -48.50
-483.37 -48.98
-483.12 -51.17
-482.87 -58.07
-482.61 -53.26
-482.36 -56.18
-482.11 -50.49
-481.86 -53.80
-481.61 -55.66
-481.36 -54.64
-481.11 -49.85
-480.86 -51.16
-480.61 -49.30
-480.36 -53.26
-480.11 -51.33
-479.86 -51.80
-479.61 -49.75
-479.36 -48.48
-479.11 -51.86
-478.86 -53.07
-478.61 -56.46
-478.36 -54.71
-478.11 -51.14
-477.86 -50.46
-477.61 -49.16
-477.36 -52.08
-477.11 -52.39
-476.86 -52.87
-476.61 -50.92
-476.36 -51.47
-476.11 -52.71
-475.86 -54.14
-475.61 -55.61
-475.36 -54.34
-475.11 -51.17
-474.86 -51.41
-474.61 -52.79
-474.36 -51.60
-474.11 -49.89
-473.86 -49.25
-473.61 -52.41
-473.36 -51.01
-473.11 -57.72
-472.86 -54.97
-472.61 -51.28
-472.36 -52.24
-472.11 -49.24
-471.86 -50.57
-471.61 -51.80
-471.36 -51.11
-471.11 -50.93
-470.86 -48.01
-470.61 -48.53
-470.36 -52.38
-470.11 -53.52
-469.86 -63.99
-469.61 -51.18
-469.35 -51.39
-469.10 -50.17
-468.85 -50.64
-468.60 -55.77
-468.35 -50.81
-468.10 -50.09
-467.85 -48.55
-467.60 -48.90
-467.35 -52.35
-467.10 -53.26
-466.85 -52.99
-466.60 -53.04
-466.35 -52.69
-466.10 -52.91
-465.85 -57.95
-465.60 -50.23
-465.35 -51.10
-465.10 -49.77
-464.85 -52.70
-464.60 -51.66
-464.35 -57.68
-464.10 -53.11
-463.85 -55.59
-463.60 -50.19
-463.35 -54.50
-463.10 -52.95
-462.85 -53.68
-462.60 -50.38
-462.35 -50.24
-462.10 -47.83
-461.85 -51.57
-461.60 -51.21
-461.35 -52.12
-461.10 -55.01
-460.85 -53.65
-460.60 -53.42
-460.35 -54.17
-460.10 -50.99
-459.85 -54.30
-459.60 -50.74
-459.35 -52.49
-459.10 -49.23
-458.85 -50.78
-458.60 -50.09
-458.35 -48.58
-458.10 -52.01
-457.85 -49.57
-457.60 -52.03
-457.35 -54.75
-457.10 -54.10
-456.85 -51.69
-456.60 -49.60
-456.35 -49.44
-456.09 -49.72
-455.84 -49.67
-455.59 -54.67
-455.34 -49.31
-455.09 -50.71
-454.84 -51.63
-454.59 -51.92
-454.34 -54.84
-454.09 -51.14
-453.84 -50.04
-453.59 -50.41
-453.34 -50.89
-453.09 -50.22
-452.84 -49.88
-452.59 -50.37
-452.34 -49.17
-452.09 -50.76
-451.84 -51.52
-451.59 -51.51
-451.34 -51.40
-451.09 -51.93
-450.84 -50.70
-450.59 -50.52
-450.34 -50.91
-450.09 -51.54
-449.84 -48.66
-449.59 -50.02
-449.34 -50.44
-449.09 -50.99
-448.84 -53.20
-448.59 -50.78
-448.34 -49.41
-448.09 -50.65
-447.84 -49.64
-447.59 -54.58
-447.34 -51.74
-447.09 -51.51
-446.84 -49.78
-446.59 -49.60
-446.34 -52.36
-446.09 -49.32
-445.84 -51.31
-445.59 -51.41
-445.34 -49.82
-445.09 -50.35
-444.84 -54.26
-444.59 -50.06
-444.34 -54.16
-444.09 -51.44
-443.84 -50.95
-443.59 -50.14
-443.34 -51.36
-443.09 -53.13
-442.83 -52.89
-442.58 -51.32
-442.33 -50.46
-442.08 -52.46
-441.83 -52.85
-441.58 -54.78
-441.33 -52.84
-441.08 -49.04
-440.83 -51.45
-440.58 -50.96
-440.33 -50.86
-440.08 -50.93
-439.83 -49.35
-439.58 -48.86
-439.33 -50.35
-439.08 -52.48
-438.83 -53.28
-438.58 -50.49
-438.33 -50.43
-438.08 -50.72
-437.83 -52.18
-437.58 -50.17
-437.33 -47.47
-437.08 -49.06
-436.83 -47.15
-436.58 -50.18
-436.33 -52.38
-436.08 -53.74
-435.83 -50.25
-435.58 -48.80
-435.33 -47.86
-435.08 -49.49
-434.83 -49.84
-434.58 -53.62
-434.33 -50.15
-434.08 -49.55
-433.83 -50.86
-433.58 -49.87
-433.33 -53.13
-433.08 -50.56
-432.83 -48.36
-432.58 -51.59
-432.33 -48.53
-432.08 -48.72
-431.83 -50.80
-431.58 -48.43
-431.33 -48.59
-431.08 -49.59
-430.83 -49.47
-430.58 -49.72
-430.33 -52.98
-430.08 -50.20
-429.82 -49.94
-429.57 -48.77
-429.32 -49.43
-429.07 -49.57
-428.82 -49.05
-428.57 -50.91
-428.32 -50.01
-428.07 -51.22
-427.82 -52.26
-427.57 -49.42
-427.32 -49.27
-427.07 -48.50
-426.82 -46.72
-426.57 -52.28
-426.32 -49.72
-426.07 -50.01
-425.82 -49.00
-425.57 -51.07
-425.32 -50.64
-425.07 -56.03
-424.82 -51.95
-424.57 -49.58
-424.32 -48.02
-424.07 -51.04
-423.82 -50.65
-423.57 -49.70
-423.32 -50.72
-423.07 -50.11
-422.82 -50.55
-422.57 -53.49
-422.32 -53.21
-422.07 -49.47
-421.82 -49.96
-421.57 -49.88
-421.32 -48.14
-421.07 -53.26
-420.82 -49.54
-420.57 -50.20
-420.32 -50.44
-420.07 -53.28
-419.82 -51.91
-419.57 -53.05
-419.32 -48.04
-419.07 -48.39
-418.82 -47.98
-418.57 -50.50
-418.32 -48.94
-418.07 -50.54
-417.82 -48.73
-417.57 -51.44
-417.32 -50.55
-417.07 -54.78
-416.82 -49.49
-416.56 -49.30
-416.31 -45.83
-416.06 -49.81
-415.81 -46.49
-415.56 -50.74
-415.31 -49.53
-415.06 -50.71
-414.81 -51.30
-414.56 -51.58
-414.31 -48.94
-414.06 -51.16
-413.81 -47.87
-413.56 -48.90
-413.31 -49.04
-413.06 -48.70
-412.81 -50.18
-412.56 -49.99
-412.31 -50.14
-412.06 -50.86
-411.81 -50.17
-411.56 -55.45
-411.31 -49.70
-411.06 -48.41
-410.81 -47.74
-410.56 -46.55
-410.31 -47.79
-410.06 -53.13
-409.81 -51.28
-409.56 -49.52
-409.31 -50.46
-409.06 -49.47
-408.81 -52.14
-408.56 -50.70
-408.31 -48.52
-408.06 -48.23
-407.81 -47.38
-407.56 -50.09
-407.31 -52.61
-407.06 -52.91
-406.81 -50.59
-406.56 -52.25
-406.31 -51.51
-406.06 -48.43
-405.81 -47.87
-405.56 -48.74
-405.31 -46.92
-405.06 -49.81
-404.81 -50.70
-404.56 -50.30
-404.31 -50.25
-404.06 -51.66
-403.81 -49.84
-403.56 -50.58
-403.30 -49.99
-403.05 -47.95
-402.80 -46.33
-402.55 -50.68
-402.30 -48.79
-402.05 -58.76
-401.80 -56.62
-401.55 -49.68
-401.30 -49.42
-401.05 -48.45
-400.80 -46.52
-400.55 -51.81
-400.30 -47.89
-400.05 -50.31
-399.80 -48.84
-399.55 -51.17
-399.30 -50.39
-399.05 -53.64
-398.80 -50.76
-398.55 -50.51
-398.30 -47.18
-398.05 -48.49
-397.80 -47.94
-397.55 -49.84
-397.30 -48.58
-397.05 -53.33
-396.80 -49.29
-396.55 -51.17
-396.30 -48.66
-396.05 -48.48
-395.80 -48.00
-395.55 -48.47
-395.30 -45.51
-395.05 -49.87
-394.80 -46.26
-394.55 -50.62
-394.30 -50.34
-394.05 -54.19
-393.80 -50.12
-393.55 -48.69
-393.30 -45.06
-393.05 -47.05
-392.80 -45.96
-392.55 -50.33
-392.30 -50.67
-392.05 -49.14
-391.80 -48.60
-391.55 -48.52
-391.30 -51.40
-391.05 -50.42
-390.80 -48.78
-390.55 -47.30
-390.30 -46.56
-390.04 -47.83
-389.79 -50.01
-389.54 -52.05
-389.29 -50.68
-389.04 -53.14
-388.79 -49.47
-388.54 -48.14
-388.29 -48.63
-388.04 -47.84
-387.79 -47.78
-387.54 -49.92
-387.29 -49.25
-387.04 -49.31
-386.79 -48.76
-386.54 -51.08
-386.29 -50.10
-386.04 -50.65
-385.79 -49.22
-385.54 -48.69
-385.29 -47.79
-385.04 -50.21
-384.79 -48.06
-384.54 -51.94
-384.29 -50.18
-384.04 -49.39
-383.79 -48.06
-383.54 -48.71
-383.29 -48.76
-383.04 -49.91
-382.79 -51.27
-382.54 -48.05
-382.29 -48.06
-382.04 -50.64
-381.79 -49.68
-381.54 -52.86
-381.29 -50.36
-381.04 -50.71
-380.79 -47.83
-380.54 -49.04
-380.29 -48.81
-380.04 -50.28
-379.79 -48.36
-379.54 -52.84
-379.29 -49.26
-379.04 -48.93
-378.79 -49.00
-378.54 -47.45
-378.29 -48.22
-378.04 -49.18
-377.79 -47.79
-377.54 -49.38
-377.29 -49.40
-377.04 -50.00
-376.78 -50.75
-376.53 -49.56
-376.28 -45.29
-376.03 -48.53
-375.78 -45.56
-375.53 -48.27
-375.28 -50.91
-375.03 -51.90
-374.78 -48.70
-374.53 -47.63
-374.28 -45.52
-374.03 -48.41
-373.78 -47.20
-373.53 -49.06
-373.28 -46.80
-373.03 -46.86
-372.78 -48.63
-372.53 -50.37
-372.28 -49.52
-372.03 -50.47
-371.78 -46.70
-371.53 -47.94
-371.28 -46.78
-371.03 -47.16
-370.78 -48.00
-370.53 -49.62
-370.28 -49.94
-370.03 -50.77
-369.78 -50.28
-369.53 -48.95
-369.28 -47.59
-369.03 -48.41
-368.78 -47.10
-368.53 -48.81
-368.28 -46.37
-368.03 -49.65
-367.78 -49.90
-367.53 -52.82
-367.28 -51.57
-367.03 -48.72
-366.78 -46.96
-366.53 -47.38
-366.28 -47.57
-366.03 -51.65
-365.78 -48.82
-365.53 -53.11
-365.28 -50.57
-365.03 -50.19
-364.78 -49.45
-364.53 -50.51
-364.28 -47.55
-364.03 -48.01
-363.78 -45.59
-363.52 -47.73
-363.27 -48.02
-363.02 -52.81
-362.77 -51.49
-362.52 -49.20
-362.27 -48.00
-362.02 -47.15
-361.77 -46.31
-361.52 -47.97
-361.27 -47.48
-361.02 -50.41
-360.77 -49.60
-360.52 -50.32
-360.27 -48.15
-360.02 -51.42
-359.77 -50.08
-359.52 -49.49
-359.27 -47.84
-359.02 -46.35
-358.77 -45.43
-358.52 -49.58
-358.27 -52.70
-358.02 -52.24
-357.77 -49.76
-357.52 -46.48
-357.27 -46.87
-357.02 -50.06
-356.77 -49.34
-356.52 -48.86
-356.27 -48.32
-356.02 -46.39
-355.77 -48.58
-355.52 -53.17
-355.27 -49.85
-355.02 -49.66
-354.77 -46.97
-354.52 -46.48
-354.27 -45.96
-354.02 -50.37
-353.77 -47.45
-353.52 -49.89
-353.27 -47.57
-353.02 -48.77
-352.77 -47.77
-352.52 -51.23
-352.27 -49.07
-352.02 -47.86
-351.77 -46.40
-351.52 -46.00
-351.27 -46.45
-351.02 -48.32
-350.77 -49.83
-350.52 -51.51
-350.26 -48.84
-350.01 -48.30
-349.76 -46.72
-349.51 -49.24
-349.26 -47.21
-349.01 -49.29
-348.76 -47.78
-348.51 -48.23
-348.26 -47.30
-348.01 -51.53
-347.76 -51.72
-347.51 -51.06
-347.26 -47.23
-347.01 -48.44
-346.76 -46.27
-346.51 -50.18
-346.26 -48.60
-346.01 -50.78
-345.76 -47.00
-345.51 -52.19
-345.26 -48.49
-345.01 -52.17
-344.76 -48.08
-344.51 -50.08
-344.26 -46.39
-344.01 -48.96
-343.76 -48.33
-343.51 -49.99
-343.26 -50.92
-343.01 -51.43
-342.76 -47.44
-342.51 -49.55
-342.26 -46.98
-342.01 -47.96
-341.76 -47.56
-341.51 -49.74
-341.26 -46.23
-341.01 -49.17
-340.76 -47.28
-340.51 -48.15
-340.26 -49.94
-340.01 -51.07
-339.76 -47.23
-339.51 -46.81
-339.26 -47.29
-339.01 -48.44
-338.76 -48.75
-338.51 -51.16
-338.26 -47.48
-338.01 -47.75
-337.76 -47.28
-337.51 -48.13
-337.25 -49.41
-337.00 -48.09
-336.75 -46.73
-336.50 -46.00
-336.25 -46.80
-336.00 -48.62
-335.75 -48.36
-335.50 -49.20
-335.25 -47.91
-335.00 -47.17
-334.75 -47.95
-334.50 -48.71
-334.25 -45.93
-334.00 -50.65
-333.75 -48.01
-333.50 -49.24
-333.25 -48.26
-333.00 -49.36
-332.75 -47.01
-332.50 -48.74
-332.25 -45.97
-332.00 -46.14
-331.75 -46.06
-331.50 -49.62
-331.25 -49.97
-331.00 -51.29
-330.75 -48.02
-330.50 -46.12
-330.25 -45.76
-330.00 -48.06
-329.75 -46.06
-329.50 -51.09
-329.25 -46.71
-329.00 -48.82
-328.75 -49.68
-328.50 -50.75
-328.25 -46.82
-328.00 -46.66
-327.75 -44.24
-327.50 -46.58
-327.25 -47.26
-327.00 -55.06
-326.75 -49.95
-326.50 -51.17
-326.25 -46.21
-326.00 -47.18
-325.75 -47.34
-325.50 -50.53
-325.25 -47.28
-325.00 -50.54
-324.75 -47.46
-324.50 -50.95
-324.25 -50.81
-323.99 -49.52
-323.74 -45.70
-323.49 -46.00
-323.24 -45.78
-322.99 -49.49
-322.74 -49.58
-322.49 -55.26
-322.24 -46.69
-321.99 -46.81
-321.74 -45.88
-321.49 -46.51
-321.24 -48.39
-320.99 -50.81
-320.74 -49.71
-320.49 -46.98
-320.24 -45.76
-319.99 -46.83
-319.74 -47.54
-319.49 -48.14
-319.24 -46.90
-318.99 -47.05
-318.74 -47.73
-318.49 -51.53
-318.24 -50.58
-317.99 -47.46
-317.74 -44.59
-317.49 -43.90
-317.24 -46.70
-316.99 -49.92
-316.74 -51.55
-316.49 -48.25
-316.24 -47.66
-315.99 -45.07
-315.74 -47.02
-315.49 -47.44
-315.24 -46.69
-314.99 -47.82
-314.74 -47.24
-314.49 -49.60
-314.24 -48.56
-313.99 -51.25
-313.74 -45.90
-313.49 -46.71
-313.24 -44.91
-312.99 -48.47
-312.74 -49.59
-312.49 -53.00
-312.24 -48.90
-311.99 -46.40
-311.74 -45.11
-311.49 -46.31
-311.24 -45.66
-310.99 -51.81
-310.73 -48.65
-310.48 -49.32
-310.23 -46.91
-309.98 -46.55
-309.73 -46.88
-309.48 -48.30
-309.23 -46.40
-308.98 -48.05
-308.73 -47.27
-308.48 -51.16
-308.23 -50.64
-307.98 -47.72
-307.73 -46.57
-307.48 -45.92
-307.23 -44.23
-306.98 -50.76
-306.73 -50.13
-306.48 -56.42
-306.23 -47.02
-305.98 -46.81
-305.73 -46.27
-305.48 -48.91
-305.23 -47.56
-304.98 -49.90
-304.73 -48.12
-304.48 -49.85
-304.23 -49.54
-303.98 -48.43
-303.73 -46.13
-303.48 -47.43
-303.23 -47.21
-302.98 -51.17
-302.73 -51.79
-302.48 -52.04
-302.23 -48.86
-301.98 -47.79
-301.73 -45.42
-301.48 -47.44
-301.23 -48.73
-300.98 -49.39
-300.73 -52.69
-300.48 -48.59
-300.23 -46.75
-299.98 -45.48
-299.73 -47.09
-299.48 -46.52
-299.23 -47.44
-298.98 -49.18
-298.73 -48.59
-298.48 -49.11
-298.23 -49.09
-297.98 -46.33
-297.73 -44.38
-297.47 -45.44
-297.22 -46.75
-296.97 -50.43
-296.72 -53.30
-296.47 -46.78
-296.22 -45.72
-295.97 -44.35
-295.72 -44.43
-295.47 -46.61
-295.22 -48.80
-294.97 -49.66
-294.72 -49.48
-294.47 -48.52
-294.22 -46.80
-293.97 -45.50
-293.72 -45.51
-293.47 -46.88
-293.22 -46.06
-292.97 -51.63
-292.72 -51.85
-292.47 -49.08
-292.22 -46.29
-291.97 -45.01
-291.72 -43.93
-291.47 -47.28
-291.22 -48.43
-290.97 -53.56
-290.72 -48.96
-290.47 -47.93
-290.22 -46.87
-289.97 -48.41
-289.72 -47.95
-289.47 -50.19
-289.22 -47.61
-288.97 -48.45
-288.72 -49.38
-288.47 -48.71
-288.22 -48.35
-287.97 -47.79
-287.72 -45.63
-287.47 -47.94
-287.22 -49.21
-286.97 -48.65
-286.72 -49.14
-286.47 -46.92
-286.22 -46.01
-285.97 -48.23
-285.72 -49.94
-285.47 -49.51
-285.22 -47.84
-284.97 -45.57
-284.72 -46.49
-284.47 -48.63
-284.21 -50.31
-283.96 -50.00
-283.71 -47.02
-283.46 -47.40
-283.21 -46.92
-282.96 -48.86
-282.71 -47.38
-282.46 -47.04
-282.21 -48.74
-281.96 -49.40
-281.71 -52.36
-281.46 -52.01
-281.21 -47.40
-280.96 -45.31
-280.71 -46.81
-280.46 -48.64
-280.21 -54.25
-279.96 -52.33
-279.71 -48.16
-279.46 -45.72
-279.21 -44.13
-278.96 -45.80
-278.71 -47.06
-278.46 -49.70
-278.21 -52.26
-277.96 -48.43
-277.71 -47.61
-277.46 -46.95
-277.21 -45.25
-276.96 -46.28
-276.71 -47.33
-276.46 -46.55
-276.21 -53.09
-275.96 -52.21
-275.71 -46.85
-275.46 -45.48
-275.21 -43.19
-274.96 -45.44
-274.71 -47.92
-274.46 -50.24
-274.21 -51.65
-273.96 -48.16
-273.71 -46.26
-273.46 -46.73
-273.21 -44.36
-272.96 -45.00
-272.71 -47.83
-272.46 -47.14
-272.21 -51.53
-271.96 -50.44
-271.71 -46.19
-271.46 -45.28
-271.21 -44.01
-270.95 -44.73
-270.70 -49.95
-270.45 -50.80
-270.20 -51.16
-269.95 -47.39
-269.70 -47.18
-269.45 -45.35
-269.20 -47.18
-268.95 -46.70
-268.70 -50.40
-268.45 -47.95
-268.20 -51.48
-267.95 -48.50
-267.70 -47.20
-267.45 -46.88
-267.20 -45.73
-266.95 -44.91
-266.70 -47.91
-266.45 -50.10
-266.20 -52.01
-265.95 -47.93
-265.70 -47.63
-265.45 -46.37
-265.20 -48.23
-264.95 -48.18
-264.70 -50.01
-264.45 -47.00
-264.20 -49.73
-263.95 -50.50
-263.70 -48.66
-263.45 -48.21
-263.20 -45.05
-262.95 -45.63
-262.70 -46.98
-262.45 -50.91
-262.20 -51.99
-261.95 -50.62
-261.70 -45.48
-261.45 -45.20
-261.20 -45.79
-260.95 -46.92
-260.70 -50.08
-260.45 -49.63
-260.20 -50.85
-259.95 -47.67
-259.70 -47.40
-259.45 -47.38
-259.20 -45.76
-258.95 -46.03
-258.70 -47.99
-258.45 -49.99
-258.20 -53.28
-257.95 -49.28
-257.69 -45.58
-257.44 -46.21
-257.19 -46.27
-256.94 -48.21
-256.69 -53.11
-256.44 -51.05
-256.19 -47.62
-255.94 -47.81
-255.69 -45.53
-255.44 -45.90
-255.19 -46.93
-254.94 -48.77
-254.69 -47.99
-254.44 -49.75
-254.19 -47.90
-253.94 -46.25
-253.69 -45.57
-253.44 -45.25
-253.19 -48.08
-252.94 -48.00
-252.69 -53.90
-252.44 -48.66
-252.19 -46.00
-251.94 -45.46
-251.69 -46.50
-251.44 -44.79
-251.19 -50.87
-250.94 -47.02
-250.69 -50.08
-250.44 -48.14
-250.19 -47.07
-249.94 -44.86
-249.69 -47.18
-249.44 -44.93
-249.19 -49.58
-248.94 -50.08
-248.69 -53.67
-248.44 -46.05
-248.19 -45.99
-247.94 -44.95
-247.69 -48.22
-247.44 -48.88
-247.19 -53.01
-246.94 -47.62
-246.69 -49.39
-246.44 -46.24
-246.19 -47.64
-245.94 -45.20
-245.69 -47.47
-245.44 -46.90
-245.19 -51.88
-244.94 -49.35
-244.69 -49.74
-244.43 -46.59
-244.18 -47.26
-243.93 -46.74
-243.68 -48.77
-243.43 -51.32
-243.18 -48.64
-242.93 -48.01
-242.68 -46.83
-242.43 -46.05
-242.18 -47.26
-241.93 -48.20
-241.68 -47.07
-241.43 -49.03
-241.18 -47.93
-240.93 -48.22
-240.68 -47.27
-240.43 -45.19
-240.18 -47.33
-239.93 -48.79
-239.68 -48.52
-239.43 -51.09
-239.18 -47.71
-238.93 -45.97
-238.68 -47.02
-238.43 -47.17
-238.18 -49.72
-237.93 -50.04
-237.68 -48.08
-237.43 -46.37
-237.18 -48.39
-236.93 -46.39
-236.68 -47.87
-236.43 -47.03
-236.18 -47.11
-235.93 -48.83
-235.68 -48.39
-235.43 -45.79
-235.18 -45.82
-234.93 -44.62
-234.68 -47.54
-234.43 -48.91
-234.18 -48.74
-233.93 -48.18
-233.68 -45.97
-233.43 -45.79
-233.18 -46.81
-232.93 -46.11
-232.68 -48.49
-232.43 -46.97
-232.18 -48.02
-231.93 -48.33
-231.68 -46.25
-231.42 -45.38
-231.17 -47.00
-230.92 -44.41
-230.67 -48.76
-230.42 -47.21
-230.17 -48.06
-229.92 -44.53
-229.67 -46.12
-229.42 -44.68
-229.17 -47.49
-228.92 -46.55
-228.67 -49.26
-228.42 -44.75
-228.17 -46.89
-227.92 -45.12
-227.67 -46.14
-227.42 -48.19
-227.17 -46.43
-226.92 -46.62
-226.67 -46.67
-226.42 -45.64
-226.17 -46.52
-225.92 -46.32
-225.67 -47.28
-225.42 -47.57
-225.17 -49.35
-224.92 -46.27
-224.67 -45.90
-224.42 -45.05
-224.17 -47.29
-223.92 -46.34
-223.67 -48.05
-223.42 -46.49
-223.17 -45.20
-222.92 -45.53
-222.67 -47.82
-222.42 -46.63
-222.17 -46.36
-221.92 -45.36
-221.67 -45.89
-221.42 -46.47
-221.17 -48.84
-220.92 -45.90
-220.67 -47.03
-220.42 -45.79
-220.17 -48.11
-219.92 -45.85
-219.67 -47.94
-219.42 -44.70
-219.17 -46.39
-218.92 -46.36
-218.67 -45.91
-218.42 -44.66
-218.16 -45.72
-217.91 -45.47
-217.66 -45.91
-217.41 -46.53
-217.16 -46.49
-216.91 -44.98
-216.66 -46.65
-216.41 -44.40
-216.16 -46.86
-215.91 -47.23
-215.66 -46.25
-215.41 -45.43
-215.16 -45.64
-214.91 -45.73
-214.66 -47.33
-214.41 -45.91
-214.16 -44.72
-213.91 -45.12
-213.66 -45.39
-213.41 -46.07
-213.16 -45.47
-212.91 -46.07
-212.66 -46.39
-212.41 -45.68
-212.16 -46.00
-211.91 -45.30
-211.66 -45.34
-211.41 -46.30
-211.16 -46.11
-210.91 -46.75
-210.66 -44.45
-210.41 -44.54
-210.16 -44.97
-209.91 -46.21
-209.66 -46.05
-209.41 -45.41
-209.16 -43.32
-208.91 -43.20
-208.66 -44.55
-208.41 -46.65
-208.16 -46.78
-207.91 -43.53
-207.66 -44.04
-207.41 -43.64
-207.16 -45.43
-206.91 -45.74
-206.66 -44.98
-206.41 -44.50
-206.16 -43.82
-205.91 -44.51
-205.66 -45.14
-205.41 -44.26
-205.16 -45.05
-204.90 -44.79
-204.65 -44.21
-204.40 -44.30
-204.15 -44.99
-203.90 -45.04
-203.65 -45.55
-203.40 -45.71
-203.15 -44.58
-202.90 -43.55
-202.65 -44.25
-202.40 -44.64
-202.15 -46.08
-201.90 -45.81
-201.65 -44.11
-201.40 -44.09
-201.15 -45.29
-200.90 -44.88
-200.65 -46.93
-200.40 -44.10
-200.15 -44.68
-199.90 -43.76
-199.65 -45.66
-199.40 -45.11
-199.15 -46.41
-198.90 -44.53
-198.65 -43.88
-198.40 -44.44
-198.15 -42.98
-197.90 -45.34
-197.65 -44.57
-197.40 -45.69
-197.15 -44.21
-196.90 -45.52
-196.65 -42.84
-196.40 -44.42
-196.15 -43.68
-195.90 -45.93
-195.65 -44.89
-195.40 -45.45
-195.15 -43.32
-194.90 -44.21
-194.65 -43.40
-194.40 -46.88
-194.15 -43.42
-193.90 -45.41
-193.65 -42.85
-193.40 -44.51
-193.15 -43.73
-192.90 -45.46
-192.65 -43.20
-192.40 -45.74
-192.15 -43.30
-191.90 -45.26
-191.64 -43.92
-191.39 -44.51
-191.14 -43.07
-190.89 -44.73
-190.64 -45.03
-190.39 -44.92
-190.14 -42.62
-189.89 -45.22
-189.64 -43.34
-189.39 -45.89
-189.14 -44.63
-188.89 -45.37
-188.64 -43.22
-188.39 -45.58
-188.14 -43.77
-187.89 -44.62
-187.64 -44.45
-187.39 -45.31
-187.14 -44.38
-186.89 -44.26
-186.64 -43.06
-186.39 -43.51
-186.14 -44.01
-185.89 -44.77
-185.64 -43.45
-185.39 -43.20
-185.14 -42.89
-184.89 -42.88
-184.64 -44.59
-184.39 -45.55
-184.14 -44.12
-183.89 -43.54
-183.64 -42.98
-183.39 -42.70
-183.14 -44.12
-182.89 -46.33
-182.64 -43.64
-182.39 -43.98
-182.14 -43.76
-181.89 -43.12
-181.64 -43.61
-181.39 -44.43
-181.14 -43.98
-180.89 -43.80
-180.64 -42.24
-180.39 -42.66
-180.14 -42.93
-179.89 -46.91
-179.64 -45.29
-179.39 -44.26
-179.14 -42.90
-178.89 -42.07
-178.64 -43.45
-178.38 -46.24
-178.13 -44.93
-177.88 -46.49
-177.63 -43.41
-177.38 -44.41
-177.13 -43.20
-176.88 -45.57
-176.63 -45.56
-176.38 -45.94
-176.13 -42.95
-175.88 -44.77
-175.63 -43.10
-175.38 -45.86
-175.13 -45.24
-174.88 -45.23
-174.63 -44.13
-174.38 -44.16
-174.13 -43.41
-173.88 -45.22
-173.63 -44.62
-173.38 -46.05
-173.13 -44.13
-172.88 -43.67
-172.63 -43.27
-172.38 -44.78
-172.13 -46.10
-171.88 -46.41
-171.63 -44.26
-171.38 -44.23
-171.13 -43.62
-170.88 -43.18
-170.63 -45.66
-170.38 -44.91
-170.13 -45.42
-169.88 -44.31
-169.63 -43.83
-169.38 -43.44
-169.13 -44.91
-168.88 -45.16
-168.63 -44.70
-168.38 -45.00
-168.13 -42.52
-167.88 -43.95
-167.63 -44.11
-167.38 -45.23
-167.13 -46.29
-166.88 -44.61
-166.63 -44.46
-166.38 -43.97
-166.13 -45.31
-165.88 -47.01
-165.63 -46.09
-165.38 -45.00
-165.12 -44.49
-164.87 -44.03
-164.62 -44.71
-164.37 -47.42
-164.12 -45.85
-163.87 -44.89
-163.62 -44.05
-163.37 -43.41
-163.12 -44.93
-162.87 -45.49
-162.62 -46.35
-162.37 -44.27
-162.12 -44.70
-161.87 -43.54
-161.62 -45.35
-161.37 -44.79
-161.12 -45.85
-160.87 -44.08
-160.62 -44.32
-160.37 -44.46
-160.12 -44.42
-159.87 -46.62
-159.62 -45.69
-159.37 -43.55
-159.12 -43.13
-158.87 -43.92
-158.62 -45.67
-158.37 -45.00
-158.12 -46.21
-157.87 -42.81
-157.62 -43.58
-157.37 -43.95
-157.12 -44.73
-156.87 -43.47
-156.62 -46.51
-156.37 -43.21
-156.12 -43.69
-155.87 -43.71
-155.62 -44.58
-155.37 -44.02
-155.12 -46.22
-154.87 -42.76
-154.62 -44.11
-154.37 -43.29
-154.12 -45.01
-153.87 -44.49
-153.62 -45.50
-153.37 -43.83
-153.12 -43.21
-152.87 -43.54
-152.62 -45.33
-152.37 -44.75
-152.12 -45.55
-151.86 -43.94
-151.61 -42.74
-151.36 -43.55
-151.11 -44.63
-150.86 -44.99
-150.61 -44.66
-150.36 -43.23
-150.11 -44.16
-149.86 -44.05
-149.61 -44.67
-149.36 -45.29
-149.11 -45.85
-148.86 -43.30
-148.61 -43.59
-148.36 -43.06
-148.11 -44.45
-147.86 -45.46
-147.61 -44.10
-147.36 -42.40
-147.11 -43.26
-146.86 -43.40
-146.61 -45.88
-146.36 -44.27
-146.11 -43.21
-145.86 -41.89
-145.61 -43.11
-145.36 -43.12
-145.11 -44.65
-144.86 -44.12
-144.61 -43.83
-144.36 -42.28
-144.11 -43.19
-143.86 -43.31
-143.61 -44.83
-143.36 -42.53
-143.11 -42.93
-142.86 -42.13
-142.61 -43.44
-142.36 -44.38
-142.11 -45.07
-141.86 -41.83
-141.61 -42.53
-141.36 -41.78
-141.11 -43.05
-140.86 -43.61
-140.61 -43.94
-140.36 -42.88
-140.11 -42.30
-139.86 -42.32
-139.61 -42.90
-139.36 -44.32
-139.11 -43.32
-138.85 -42.74
-138.60 -41.73
-138.35 -42.89
-138.10 -44.52
-137.85 -43.41
-137.60 -42.64
-137.35 -41.78
-137.10 -41.48
-136.85 -43.62
-136.60 -44.45
-136.35 -43.39
-136.10 -41.81
-135.85 -42.28
-135.60 -40.47
-135.35 -43.79
-135.10 -42.94
-134.85 -43.77
-134.60 -41.74
-134.35 -41.16
-134.10 -41.37
-133.85 -43.24
-133.60 -42.20
-133.35 -43.23
-133.10 -40.98
-132.85 -40.83
-132.60 -40.90
-132.35 -43.40
-132.10 -42.83
-131.85 -42.23
-131.60 -40.12
-131.35 -41.40
-131.10 -40.38
-130.85 -43.63
-130.60 -41.45
-130.35 -41.14
-130.10 -40.07
-129.85 -41.10
-129.60 -42.09
-129.35 -42.62
-129.10 -41.35
-128.85 -40.48
-128.60 -40.23
-128.35 -40.85
-128.10 -41.90
-127.85 -41.83
-127.60 -40.95
-127.35 -40.97
-127.10 -40.46
-126.85 -41.73
-126.60 -42.32
-126.35 -41.34
-126.10 -39.84
-125.85 -40.66
-125.59 -40.91
-125.34 -42.30
-125.09 -42.15
-124.84 -41.41
-124.59 -39.72
-124.34 -41.52
-124.09 -40.90
-123.84 -41.19
-123.59 -40.93
-123.34 -41.06
-123.09 -39.55
-122.84 -40.92
-122.59 -41.28
-122.34 -41.71
-122.09 -40.43
-121.84 -39.71
-121.59 -39.43
-121.34 -40.72
-121.09 -41.11
-120.84 -41.01
-120.59 -39.78
-120.34 -39.69
-120.09 -40.86
-119.84 -40.75
-119.59 -41.06
-119.34 -39.64
-119.09 -39.47
-118.84 -40.82
-118.59 -40.63
-118.34 -40.07
-118.09 -40.43
-117.84 -39.17
-117.59 -39.01
-117.34 -39.68
-117.09 -39.87
-116.84 -39.93
-116.59 -40.12
-116.34 -38.92
-116.09 -38.90
-115.84 -39.12
-115.59 -39.53
-115.34 -39.48
-115.09 -39.08
-114.84 -38.61
-114.59 -40.32
-114.34 -39.22
-114.09 -39.57
-113.84 -38.48
-113.59 -38.70
-113.34 -38.51
-113.09 -39.62
-112.84 -38.43
-112.59 -39.13
-112.33 -37.76
-112.08 -38.09
-111.83 -38.22
-111.58 -38.85
-111.33 -38.16
-111.08 -37.95
-110.83 -37.39
-110.58 -37.82
-110.33 -38.18
-110.08 -38.60
-109.83 -37.62
-109.58 -37.46
-109.33 -37.41
-109.08 -38.39
-108.83 -37.86
-108.58 -37.90
-108.33 -36.74
-108.08 -37.24
-107.83 -37.46
-107.58 -37.82
-107.33 -37.38
-107.08 -37.19
-106.83 -36.68
-106.58 -37.01
-106.33 -37.07
-106.08 -37.47
-105.83 -36.37
-105.58 -36.47
-105.33 -36.14
-105.08 -36.87
-104.83 -36.93
-104.58 -36.92
-104.33 -36.25
-104.08 -35.58
-103.83 -36.11
-103.58 -36.13
-103.33 -36.32
-103.08 -35.49
-102.83 -36.02
-102.58 -35.78
-102.33 -36.01
-102.08 -35.95
-101.83 -35.90
-101.58 -35.40
-101.33 -36.16
-101.08 -35.16
-100.83 -35.99
-100.58 -35.39
-100.33 -35.70
-100.08 -35.15
-99.83 -36.42
-99.58 -35.30
-99.33 -36.17
-99.07 -35.10
-98.82 -35.41
-98.57 -35.15
-98.32 -35.90
-98.07 -35.71
-97.82 -35.39
-97.57 -34.91
-97.32 -35.21
-97.07 -35.27
-96.82 -35.57
-96.57 -35.70
-96.32 -35.52
-96.07 -35.00
-95.82 -35.55
-95.57 -35.71
-95.32 -35.73
-95.07 -35.76
-94.82 -35.26
-94.57 -35.64
-94.32 -35.78
-94.07 -36.24
-93.82 -36.07
-93.57 -35.85
-93.32 -35.53
-93.07 -36.24
-92.82 -36.46
-92.57 -36.38
-92.32 -36.11
-92.07 -36.02
-91.82 -36.46
-91.57 -36.89
-91.32 -35.92
-91.07 -35.97
-90.82 -36.16
-90.57 -36.83
-90.32 -36.63
-90.07 -36.79
-89.82 -36.16
-89.57 -36.35
-89.32 -36.51
-89.07 -36.97
-88.82 -36.14
-88.57 -37.15
-88.32 -36.47
-88.07 -36.74
-87.82 -36.59
-87.57 -36.88
-87.32 -36.61
-87.07 -36.94
-86.82 -36.44
-86.57 -36.72
-86.32 -36.58
-86.07 -37.34
-85.81 -36.21
-85.56 -36.46
-85.31 -36.37
-85.06 -36.62
-84.81 -35.95
-84.56 -36.18
-84.31 -35.46
-84.06 -36.01
-83.81 -36.28
-83.56 -35.92
-83.31 -35.29
-83.06 -35.20
-82.81 -35.46
-82.56 -35.16
-82.31 -35.17
-82.06 -34.28
-81.81 -34.91
-81.56 -34.76
-81.31 -35.24
-81.06 -34.28
-80.81 -34.88
-80.56 -34.05
-80.31 -34.75
-80.06 -33.93
-79.81 -34.34
-79.56 -33.75
-79.31 -34.18
-79.06 -33.66
-78.81 -34.12
-78.56 -33.38
-78.31 -33.82
-78.06 -33.54
-77.81 -33.20
-77.56 -33.33
-77.31 -33.07
-77.06 -33.08
-76.81 -33.11
-76.56 -32.96
-76.31 -32.95
-76.06 -33.26
-75.81 -32.71
-75.56 -32.81
-75.31 -32.35
-75.06 -32.77
-74.81 -32.57
-74.56 -32.73
-74.31 -32.47
-74.06 -32.80
-73.81 -32.20
-73.56 -32.73
-73.31 -32.40
-73.06 -32.58
-72.81 -32.19
-72.55 -32.67
-72.30 -32.37
-72.05 -32.26
-71.80 -32.32
-71.55 -32.28
-71.30 -32.41
-71.05 -32.56
-70.80 -32.57
-70.55 -32.57
-70.30 -32.61
-70.05 -32.43
-69.80 -32.61
-69.55 -32.29
-69.30 -33.02
-69.05 -32.63
-68.80 -32.92
-68.55 -32.62
-68.30 -33.11
-68.05 -32.38
-67.80 -32.97
-67.55 -32.35
-67.30 -32.46
-67.05 -32.41
-66.80 -32.43
-66.55 -32.00
-66.30 -31.86
-66.05 -31.62
-65.80 -31.74
-65.55 -31.25
-65.30 -31.01
-65.05 -30.78
-64.80 -30.55
-64.55 -30.57
-64.30 -30.02
-64.05 -29.86
-63.80 -29.58
-63.55 -29.57
-63.30 -29.11
-63.05 -29.27
-62.80 -28.67
-62.55 -28.84
-62.30 -28.44
-62.05 -28.55
-61.80 -28.28
-61.55 -28.30
-61.30 -28.22
-61.05 -28.41
-60.80 -28.32
-60.55 -28.24
-60.30 -28.26
-60.05 -28.24
-59.80 -28.79
-59.55 -28.42
-59.29 -29.04
-59.04 -28.79
-58.79 -29.28
-58.54 -29.46
-58.29 -29.90
-58.04 -29.75
-57.79 -30.35
-57.54 -30.34
-57.29 -30.41
-57.04 -30.48
-56.79 -30.19
-56.54 -30.45
-56.29 -30.17
-56.04 -30.17
-55.79 -29.56
-55.54 -29.36
-55.29 -28.83
-55.04 -28.90
-54.79 -28.21
-54.54 -27.85
-54.29 -27.56
-54.04 -27.25
-53.79 -26.90
-53.54 -26.60
-53.29 -26.31
-53.04 -26.14
-52.79 -26.06
-52.54 -25.94
-52.29 -26.03
-52.04 -25.76
-51.79 -25.86
-51.54 -25.98
-51.29 -26.25
-51.04 -26.39
-50.79 -26.73
-50.54 -26.86
-50.29 -27.10
-50.04 -27.30
-49.79 -27.48
-49.54 -27.24
-49.29 -27.03
-49.04 -27.09
-48.79 -26.47
-48.54 -26.08
-48.29 -25.33
-48.04 -24.91
-47.79 -24.25
-47.54 -23.98
-47.29 -23.53
-47.04 -23.23
-46.79 -23.04
-46.54 -22.82
-46.28 -23.03
-46.03 -22.96
-45.78 -23.20
-45.53 -23.32
-45.28 -23.77
-45.03 -24.26
-44.78 -24.87
-44.53 -25.50
-44.28 -25.73
-44.03 -26.04
-43.78 -25.84
-43.53 -25.79
-43.28 -24.84
-43.03 -24.00
-42.78 -22.94
-42.53 -22.07
-42.28 -21.23
-42.03 -20.49
-41.78 -20.08
-41.53 -19.47
-41.28 -19.33
-41.03 -19.25
-40.78 -19.38
-40.53 -19.78
-40.28 -20.23
-40.03 -21.13
-39.78 -21.82
-39.53 -22.90
-39.28 -23.76
-39.03 -24.16
-38.78 -23.65
-38.53 -22.32
-38.28 -20.99
-38.03 -19.25
-37.78 -17.86
-37.53 -16.56
-37.28 -15.45
-37.03 -14.53
-36.78 -13.67
-36.53 -13.12
-36.28 -12.64
-36.03 -12.31
-35.78 -12.24
-35.53 -12.20
-35.28 -12.34
-35.03 -12.65
-34.78 -12.98
-34.53 -13.42
-34.28 -13.92
-34.03 -14.51
-33.78 -15.26
-33.53 -16.09
-33.28 -17.19
-33.02 -18.59
-32.77 -20.19
-32.52 -22.06
-32.27 -23.85
-32.02 -25.24
-31.77 -26.58
-31.52 -28.05
-31.27 -29.85
-31.02 -32.27
-30.77 -33.82
-30.52 -32.92
-30.27 -31.56
-30.02 -31.05
-29.77 -31.48
-29.52 -32.91
-29.27 -34.28
-29.02 -33.79
-28.77 -32.48
-28.52 -32.00
-28.27 -32.51
-28.02 -34.26
-27.77 -36.61
-27.52 -35.99
-27.27 -33.64
-27.02 -32.84
-26.77 -33.90
-26.52 -36.19
-26.27 -37.90
-26.02 -35.90
-25.77 -34.10
-25.52 -33.74
-25.27 -35.96
-25.02 -40.22
-24.77 -37.85
-24.52 -34.17
-24.27 -33.58
-24.02 -36.09
-23.77 -40.89
-23.52 -39.31
-23.27 -35.18
-23.02 -34.36
-22.77 -36.34
-22.52 -41.37
-22.27 -38.54
-22.02 -34.72
-21.77 -34.31
-21.52 -37.58
-21.27 -44.81
-21.02 -38.02
-20.77 -34.29
-20.52 -34.77
-20.27 -40.68
-20.02 -40.38
-19.76 -34.88
-19.51 -33.94
-19.26 -37.84
-19.01 -45.59
-18.76 -36.46
-18.51 -33.67
-18.26 -35.25
-18.01 -42.76
-17.76 -38.50
-17.51 -34.14
-17.26 -34.77
-17.01 -42.14
-16.76 -39.09
-16.51 -34.01
-16.26 -34.54
-16.01 -42.18
-15.76 -39.39
-15.51 -33.28
-15.26 -34.04
-15.01 -43.17
-14.76 -38.14
-14.51 -32.50
-14.26 -33.81
-14.01 -45.24
-13.76 -35.96
-13.51 -32.11
-13.26 -34.88
-13.01 -48.27
-12.76 -33.82
-12.51 -31.74
-12.26 -36.40
-12.01 -43.31
-11.76 -32.06
-11.51 -31.40
-11.26 -39.85
-11.01 -36.75
-10.76 -30.69
-10.51 -32.48
-10.26 -54.64
-10.01 -32.13
-9.76 -30.07
-9.51 -36.68
-9.26 -37.20
-9.01 -29.49
-8.76 -30.46
-8.51 -47.03
-8.26 -31.07
-8.01 -28.23
-7.76 -33.93
-7.51 -36.01
-7.26 -27.44
-7.01 -28.39
-6.76 -48.04
-6.50 -28.30
-6.25 -25.99
-6.00 -32.98
-5.75 -32.20
-5.50 -25.16
-5.25 -27.12
-5.00 -45.17
-4.75 -24.91
-4.50 -23.58
-4.25 -34.02
-4.00 -26.25
-3.75 -21.63
-3.50 -26.00
-3.25 -30.19
-3.00 -20.09
-2.75 -20.61
-2.50 -47.44
-2.25 -19.36
-2.00 -16.55
-1.75 -23.77
-1.50 -19.53
-1.25 -12.47
-1.00 -14.05
-0.75 -23.50
-0.50 -6.43
-0.25 -1.41
0.00 0.00
0.25 -1.41
0.50 -6.43
0.75 -23.50
1.00 -14.05
1.25 -12.47
1.50 -19.53
1.75 -23.77
2.00 -16.55
2.25 -19.36
2.50 -47.44
2.75 -20.61
3.00 -20.09
3.25 -30.19
3.50 -26.00
3.75 -21.63
4.00 -26.25
4.25 -34.02
4.50 -23.58
4.75 -24.91
5.00 -45.17
5.25 -27.12
5.50 -25.16
5.75 -32.20
6.00 -32.98
6.25 -25.99
6.50 -28.30
6.76 -48.04
7.01 -28.39
7.26 -27.44
7.51 -36.01
7.76 -33.93
8.01 -28.23
8.26 -31.07
8.51 -47.03
8.76 -30.46
9.01 -29.49
9.26 -37.20
9.51 -36.68
9.76 -30.07
10.01 -32.13
10.26 -54.64
10.51 -32.48
10.76 -30.69
11.01 -36.75
11.26 -39.85
11.51 -31.40
11.76 -32.06
12.01 -43.31
12.26 -36.40
12.51 -31.74
12.76 -33.82
13.01 -48.27
13.26 -34.88
13.51 -32.11
13.76 -35.96
14.01 -45.24
14.26 -33.81
14.51 -32.50
14.76 -38.14
15.01 -43.17
15.26 -34.04
15.51 -33.28
15.76 -39.39
16.01 -42.18
16.26 -34.54
16.51 -34.01
16.76 -39.09
17.01 -42.14
17.26 -34.77
17.51 -34.14
17.76 -38.50
18.01 -42.76
18.26 -35.25
18.51 -33.67
18.76 -36.46
19.01 -45.59
19.26 -37.84
19.51 -33.94
19.76 -34.88
20.02 -40.38
20.27 -40.68
20.52 -34.77
20.77 -34.29
21.02 -38.02
21.27 -44.81
21.52 -37.58
21.77 -34.31
22.02 -34.72
22.27 -38.54
22.52 -41.37
22.77 -36.34
23.02 -34.36
23.27 -35.18
23.52 -39.31
23.77 -40.89
24.02 -36.09
24.27 -33.58
24.52 -34.17
24.77 -37.85
25.02 -40.22
25.27 -35.96
25.52 -33.74
25.77 -34.10
26.02 -35.90
26.27 -37.90
26.52 -36.19
26.77 -33.90
27.02 -32.84
27.27 -33.64
27.52 -35.99
27.77 -36.61
28.02 -34.26
28.27 -32.51
28.52 -32.00
28.77 -32.48
29.02 -33.79
29.27 -34.28
29.52 -32.91
29.77 -31.48
30.02 -31.05
30.27 -31.56
30.52 -32.92
30.77 -33.82
31.02 -32.27
31.27 -29.85
31.52 -28.05
31.77 -26.58
32.02 -25.24
32.27 -23.85
32.52 -22.06
32.77 -20.19
33.02 -18.59
33.28 -17.19
33.53 -16.09
33.78 -15.26
34.03 -14.51
34.28 -13.92
34.53 -13.42
34.78 -12.98
35.03 -12.65
35.28 -12.34
35.53 -12.20
35.78 -12.24
36.03 -12.31
36.28 -12.64
36.53 -13.12
36.78 -13.67
37.03 -14.53
37.28 -15.45
37.53 -16.56
37.78 -17.86
38.03 -19.25
38.28 -20.99
38.53 -22.32
38.78 -23.65
39.03 -24.16
39.28 -23.76
39.53 -22.90
39.78 -21.82
40.03 -21.13
40.28 -20.23
40.53 -19.78
40.78 -19.38
41.03 -19.25
41.28 -19.33
41.53 -19.47
41.78 -20.08
42.03 -20.49
42.28 -21.23
42.53 -22.07
42.78 -22.94
43.03 -24.00
43.28 -24.84
43.53 -25.79
43.78 -25.84
44.03 -26.04
44.28 -25.73
44.53 -25.50
44.78 -24.87
45.03 -24.26
45.28 -23.77
45.53 -23.32
45.78 -23.20
46.03 -22.96
46.28 -23.03
46.54 -22.82
46.79 -23.04
47.04 -23.23
47.29 -23.53
47.54 -23.98
47.79 -24.25
48.04 -24.91
48.29 -25.33
48.54 -26.08
48.79 -26.47
49.04 -27.09
49.29 -27.03
49.54 -27.24
49.79 -27.48
50.04 -27.30
50.29 -27.10
50.54 -26.86
50.79 -26.73
51.04 -26.39
51.29 -26.25
51.54 -25.98
51.79 -25.86
52.04 -25.76
52.29 -26.03
52.54 -25.94
52.79 -26.06
53.04 -26.14
53.29 -26.31
53.54 -26.60
53.79 -26.90
54.04 -27.25
54.29 -27.56
54.54 -27.85
54.79 -28.21
55.04 -28.90
55.29 -28.83
55.54 -29.36
55.79 -29.56
56.04 -30.17
56.29 -30.17
56.54 -30.45
56.79 -30.19
57.04 -30.48
57.29 -30.41
57.54 -30.34
57.79 -30.35
58.04 -29.75
58.29 -29.90
58.54 -29.46
58.79 -29.28
59.04 -28.79
59.29 -29.04
59.55 -28.42
59.80 -28.79
60.05 -28.24
60.30 -28.26
60.55 -28.24
60.80 -28.32
61.05 -28.41
61.30 -28.22
61.55 -28.30
61.80 -28.28
62.05 -28.55
62.30 -28.44
62.55 -28.84
62.80 -28.67
63.05 -29.27
63.30 -29.11
63.55 -29.57
63.80 -29.58
64.05 -29.86
64.30 -30.02
64.55 -30.57
64.80 -30.55
65.05 -30.78
65.30 -31.01
65.55 -31.25
65.80 -31.74
66.05 -31.62
66.30 -31.86
66.55 -32.00
66.80 -32.43
67.05 -32.41
67.30 -32.46
67.55 -32.35
67.80 -32.97
68.05 -32.38
68.30 -33.11
68.55 -32.62
68.80 -32.92
69.05 -32.63
69.30 -33.02
69.55 -32.29
69.80 -32.61
70.05 -32.43
70.30 -32.61
70.55 -32.57
70.80 -32.57
71.05 -32.56
71.30 -32.41
71.55 -32.28
71.80 -32.32
72.05 -32.26
72.30 -32.37
72.55 -32.67
72.81 -32.19
73.06 -32.58
73.31 -32.40
73.56 -32.73
73.81 -32.20
74.06 -32.80
74.31 -32.47
74.56 -32.73
74.81 -32.57
75.06 -32.77
75.31 -32.35
75.56 -32.81
75.81 -32.71
76.06 -33.26
76.31 -32.95
76.56 -32.96
76.81 -33.11
77.06 -33.08
77.31 -33.07
77.56 -33.33
77.81 -33.20
78.06 -33.54
78.31 -33.82
78.56 -33.38
78.81 -34.12
79.06 -33.66
79.31 -34.18
79.56 -33.75
79.81 -34.34
80.06 -33.93
80.31 -34.75
80.56 -34.05
80.81 -34.88
81.06 -34.28
81.31 -35.24
81.56 -34.76
81.81 -34.91
82.06 -34.28
82.31 -35.17
82.56 -35.16
82.81 -35.46
83.06 -35.20
83.31 -35.29
83.56 -35.92
83.81 -36.28
84.06 -36.01
84.31 -35.46
84.56 -36.18
84.81 -35.95
85.06 -36.62
85.31 -36.37
85.56 -36.46
85.81 -36.21
86.07 -37.34
86.32 -36.58
86.57 -36.72
86.82 -36.44
87.07 -36.94
87.32 -36.61
87.57 -36.88
87.82 -36.59
88.07 -36.74
88.32 -36.47
88.57 -37.15
88.82 -36.14
89.07 -36.97
89.32 -36.51
89.57 -36.35
89.82 -36.16
90.07 -36.79
90.32 -36.63
90.57 -36.83
90.82 -36.16
91.07 -35.97
91.32 -35.92
91.57 -36.89
91.82 -36.46
92.07 -36.02
92.32 -36.11
92.57 -36.38
92.82 -36.46
93.07 -36.24
93.32 -35.53
93.57 -35.85
93.82 -36.07
94.07 -36.24
94.32 -35.78
94.57 -35.64
94.82 -35.26
95.07 -35.76
95.32 -35.73
95.57 -35.71
95.82 -35.55
96.07 -35.00
96.32 -35.52
96.57 -35.70
96.82 -35.57
97.07 -35.27
97.32 -35.21
97.57 -34.91
97.82 -35.39
98.07 -35.71
98.32 -35.90
98.57 -35.15
98.82 -35.41
99.07 -35.10
99.33 -36.17
99.58 -35.30
99.83 -36.42
100.08 -35.15
100.33 -35.70
100.58 -35.39
100.83 -35.99
101.08 -35.16
101.33 -36.16
101.58 -35.40
101.83 -35.90
102.08 -35.95
102.33 -36.01
102.58 -35.78
102.83 -36.02
103.08 -35.49
103.33 -36.32
103.58 -36.13
103.83 -36.11
104.08 -35.58
104.33 -36.25
104.58 -36.92
104.83 -36.93
105.08 -36.87
105.33 -36.14
105.58 -36.47
105.83 -36.37
106.08 -37.47
106.33 -37.07
106.58 -37.01
106.83 -36.68
107.08 -37.19
107.33 -37.38
107.58 -37.82
107.83 -37.46
108.08 -37.24
108.33 -36.74
108.58 -37.90
108.83 -37.86
109.08 -38.39
109.33 -37.41
109.58 -37.46
109.83 -37.62
110.08 -38.60
110.33 -38.18
110.58 -37.82
110.83 -37.39
111.08 -37.95
111.33 -38.16
111.58 -38.85
111.83 -38.22
112.08 -38.09
112.33 -37.76
112.59 -39.13
112.84 -38.43
113.09 -39.62
113.34 -38.51
113.59 -38.70
113.84 -38.48
114.09 -39.57
114.34 -39.22
114.59 -40.32
114.84 -38.61
115.09 -39.08
115.34 -39.48
115.59 -39.53
115.84 -39.12
116.09 -38.90
116.34 -38.92
116.59 -40.12
116.84 -39.93
117.09 -39.87
117.34 -39.68
117.59 -39.01
117.84 -39.17
118.09 -40.43
118.34 -40.07
118.59 -40.63
118.84 -40.82
119.09 -39.47
119.34 -39.64
119.59 -41.06
119.84 -40.75
120.09 -40.86
120.34 -39.69
120.59 -39.78
120.84 -41.01
121.09 -41.11
121.34 -40.72
121.59 -39.43
121.84 -39.71
122.09 -40.43
122.34 -41.71
122.59 -41.28
122.84 -40.92
123.09 -39.55
123.34 -41.06
123.59 -40.93
123.84 -41.19
124.09 -40.90
124.34 -41.52
124.59 -39.72
124.84 -41.41
125.09 -42.15
125.34 -42.30
125.59 -40.91
125.85 -40.66
126.10 -39.84
126.35 -41.34
126.60 -42.32
126.85 -41.73
127.10 -40.46
127.35 -40.97
127.60 -40.95
127.85 -41.83
128.10 -41.90
128.35 -40.85
128.60 -40.23
128.85 -40.48
129.10 -41.35
129.35 -42.62
129.60 -42.09
129.85 -41.10
130.10 -40.07
130.35 -41.14
130.60 -41.45
130.85 -43.63
131.10 -40.38
131.35 -41.40
131.60 -40.12
131.85 -42.23
132.10 -42.83
132.35 -43.40
132.60 -40.90
132.85 -40.83
133.10 -40.98
133.35 -43.23
133.60 -42.20
133.85 -43.24
134.10 -41.37
134.35 -41.16
134.60 -41.74
134.85 -43.77
135.10 -42.94
135.35 -43.79
135.60 -40.47
135.85 -42.28
136.10 -41.81
136.35 -43.39
136.60 -44.45
136.85 -43.62
137.10 -41.48
137.35 -41.78
137.60 -42.64
137.85 -43.41
138.10 -44.52
138.35 -42.89
138.60 -41.73
138.85 -42.74
139.11 -43.32
139.36 -44.32
139.61 -42.90
139.86 -42.32
140.11 -42.30
140.36 -42.88
140.61 -43.94
140.86 -43.61
141.11 -43.05
141.36 -41.78
141.61 -42.53
141.86 -41.83
142.11 -45.07
142.36 -44.38
142.61 -43.44
142.86 -42.13
143.11 -42.93
143.36 -42.53
143.61 -44.83
143.86 -43.31
144.11 -43.19
144.36 -42.28
144.61 -43.83
144.86 -44.12
145.11 -44.65
145.36 -43.12
145.61 -43.11
145.86 -41.89
146.11 -43.21
146.36 -44.27
146.61 -45.88
146.86 -43.40
147.11 -43.26
147.36 -42.40
147.61 -44.10
147.86 -45.46
148.11 -44.45
148.36 -43.06
148.61 -43.59
148.86 -43.30
149.11 -45.85
149.36 -45.29
149.61 -44.67
149.86 -44.05
150.11 -44.16
150.36 -43.23
150.61 -44.66
150.86 -44.99
151.11 -44.63
151.36 -43.55
151.61 -42.74
151.86 -43.94
152.12 -45.55
152.37 -44.75
152.62 -45.33
152.87 -43.54
153.12 -43.21
153.37 -43.83
153.62 -45.50
153.87 -44.49
154.12 -45.01
154.37 -43.29
154.62 -44.11
154.87 -42.76
155.12 -46.22
155.37 -44.02
155.62 -44.58
155.87 -43.71
156.12 -43.69
156.37 -43.21
156.62 -46.51
156.87 -43.47
157.12 -44.73
157.37 -43.95
157.62 -43.58
157.87 -42.81
158.12 -46.21
158.37 -45.00
158.62 -45.67
158.87 -43.92
159.12 -43.13
159.37 -43.55
159.62 -45.69
159.87 -46.62
160.12 -44.42
160.37 -44.46
160.62 -44.32
160.87 -44.08
161.12 -45.85
161.37 -44.79
161.62 -45.35
161.87 -43.54
162.12 -44.70
162.37 -44.27
162.62 -46.35
162.87 -45.49
163.12 -44.93
163.37 -43.41
163.62 -44.05
163.87 -44.89
164.12 -45.85
164.37 -47.42
164.62 -44.71
164.87 -44.03
165.12 -44.49
165.38 -45.00
165.63 -46.09
165.88 -47.01
166.13 -45.31
166.38 -43.97
166.63 -44.46
166.88 -44.61
167.13 -46.29
167.38 -45.23
167.63 -44.11
167.88 -43.95
168.13 -42.52
168.38 -45.00
168.63 -44.70
168.88 -45.16
169.13 -44.91
169.38 -43.44
169.63 -43.83
169.88 -44.31
170.13 -45.42
170.38 -44.91
170.63 -45.66
170.88 -43.18
171.13 -43.62
171.38 -44.23
171.63 -44.26
171.88 -46.41
172.13 -46.10
172.38 -44.78
172.63 -43.27
172.88 -43.67
173.13 -44.13
173.38 -46.05
173.63 -44.62
173.88 -45.22
174.13 -43.41
174.38 -44.16
174.63 -44.13
174.88 -45.23
175.13 -45.24
175.38 -45.86
175.63 -43.10
175.88 -44.77
176.13 -42.95
176.38 -45.94
176.63 -45.56
176.88 -45.57
177.13 -43.20
177.38 -44.41
177.63 -43.41
177.88 -46.49
178.13 -44.93
178.38 -46.24
178.64 -43.45
178.89 -42.07
179.14 -42.90
179.39 -44.26
179.64 -45.29
179.89 -46.91
180.14 -42.93
180.39 -42.66
180.64 -42.24
180.89 -43.80
181.14 -43.98
181.39 -44.43
181.64 -43.61
181.89 -43.12
182.14 -43.76
182.39 -43.98
182.64 -43.64
182.89 -46.33
183.14 -44.12
183.39 -42.70
183.64 -42.98
183.89 -43.54
184.14 -44.12
184.39 -45.55
184.64 -44.59
184.89 -42.88
185.14 -42.89
185.39 -43.20
185.64 -43.45
185.89 -44.77
186.14 -44.01
186.39 -43.51
186.64 -43.06
186.89 -44.26
187.14 -44.38
187.39 -45.31
187.64 -44.45
187.89 -44.62
188.14 -43.77
188.39 -45.58
188.64 -43.22
188.89 -45.37
189.14 -44.63
189.39 -45.89
189.64 -43.34
189.89 -45.22
190.14 -42.62
190.39 -44.92
190.64 -45.03
190.89 -44.73
191.14 -43.07
191.39 -44.51
191.64 -43.92
191.90 -45.26
192.15 -43.30
192.40 -45.74
192.65 -43.20
192.90 -45.46
193.15 -43.73
193.40 -44.51
193.65 -42.85
193.90 -45.41
194.15 -43.42
194.40 -46.88
194.65 -43.40
194.90 -44.21
195.15 -43.32
195.40 -45.45
195.65 -44.89
195.90 -45.93
196.15 -43.68
196.40 -44.42
196.65 -42.84
196.90 -45.52
197.15 -44.21
197.40 -45.69
197.65 -44.57
197.90 -45.34
198.15 -42.98
198.40 -44.44
198.65 -43.88
198.90 -44.53
199.15 -46.41
199.40 -45.11
199.65 -45.66
199.90 -43.76
200.15 -44.68
200.40 -44.10
200.65 -46.93
200.90 -44.88
201.15 -45.29
201.40 -44.09
201.65 -44.11
201.90 -45.81
202.15 -46.08
202.40 -44.64
202.65 -44.25
202.90 -43.55
203.15 -44.58
203.40 -45.71
203.65 -45.55
203.90 -45.04
204.15 -44.99
204.40 -44.30
204.65 -44.21
204.90 -44.79
205.16 -45.05
205.41 -44.26
205.66 -45.14
205.91 -44.51
206.16 -43.82
206.41 -44.50
206.66 -44.98
206.91 -45.74
207.16 -45.43
207.41 -43.64
207.66 -44.04
207.91 -43.53
208.16 -46.78
208.41 -46.65
208.66 -44.55
208.91 -43.20
209.16 -43.32
209.41 -45.41
209.66 -46.05
209.91 -46.21
210.16 -44.97
210.41 -44.54
210.66 -44.45
210.91 -46.75
211.16 -46.11
211.41 -46.30
211.66 -45.34
211.91 -45.30
212.16 -46.00
212.41 -45.68
212.66 -46.39
212.91 -46.07
213.16 -45.47
213.41 -46.07
213.66 -45.39
213.91 -45.12
214.16 -44.72
214.41 -45.91
214.66 -47.33
214.91 -45.73
215.16 -45.64
215.41 -45.43
215.66 -46.25
215.91 -47.23
216.16 -46.86
216.41 -44.40
216.66 -46.65
216.91 -44.98
217.16 -46.49
217.41 -46.53
217.66 -45.91
217.91 -45.47
218.16 -45.72
218.42 -44.66
218.67 -45.91
218.92 -46.36
219.17 -46.39
219.42 -44.70
219.67 -47.94
219.92 -45.85
220.17 -48.11
220.42 -45.79
220.67 -47.03
220.92 -45.90
221.17 -48.84
221.42 -46.47
221.67 -45.89
221.92 -45.36
222.17 -46.36
222.42 -46.63
222.67 -47.82
222.92 -45.53
223.17 -45.20
223.42 -46.49
223.67 -48.05
223.92 -46.34
224.17 -47.29
224.42 -45.05
224.67 -45.90
224.92 -46.27
225.17 -49.35
225.42 -47.57
225.67 -47.28
225.92 -46.32
226.17 -46.52
226.42 -45.64
226.67 -46.67
226.92 -46.62
227.17 -46.43
227.42 -48.19
227.67 -46.14
227.92 -45.12
228.17 -46.89
228.42 -44.75
228.67 -49.26
228.92 -46.55
229.17 -47.49
229.42 -44.68
229.67 -46.12
229.92 -44.53
230.17 -48.06
230.42 -47.21
230.67 -48.76
230.92 -44.41
231.17 -47.00
231.42 -45.38
231.68 -46.25
231.93 -48.33
232.18 -48.02
232.43 -46.97
232.68 -48.49
232.93 -46.11
233.18 -46.81
233.43 -45.79
233.68 -45.97
233.93 -48.18
234.18 -48.74
234.43 -48.91
234.68 -47.54
234.93 -44.62
235.18 -45.82
235.43 -45.79
235.68 -48.39
235.93 -48.83
236.18 -47.11
236.43 -47.03
236.68 -47.87
236.93 -46.39
237.18 -48.39
237.43 -46.37
237.68 -48.08
237.93 -50.04
238.18 -49.72
238.43 -47.17
238.68 -47.02
238.93 -45.97
239.18 -47.71
239.43 -51.09
239.68 -48.52
239.93 -48.79
240.18 -47.33
240.43 -45.19
240.68 -47.27
240.93 -48.22
241.18 -47.93
241.43 -49.03
241.68 -47.07
241.93 -48.20
242.18 -47.26
242.43 -46.05
242.68 -46.83
242.93 -48.01
243.18 -48.64
243.43 -51.32
243.68 -48.77
243.93 -46.74
244.18 -47.26
244.43 -46.59
244.69 -49.74
244.94 -49.35
245.19 -51.88
245.44 -46.90
245.69 -47.47
245.94 -45.20
246.19 -47.64
246.44 -46.24
246.69 -49.39
246.94 -47.62
247.19 -53.01
247.44 -48.88
247.69 -48.22
247.94 -44.95
248.19 -45.99
248.44 -46.05
248.69 -53.67
248.94 -50.08
249.19 -49.58
249.44 -44.93
249.69 -47.18
249.94 -44.86
250.19 -47.07
250.44 -48.14
250.69 -50.08
250.94 -47.02
251.19 -50.87
251.44 -44.79
251.69 -46.50
251.94 -45.46
252.19 -46.00
252.44 -48.66
252.69 -53.90
252.94 -48.00
253.19 -48.08
253.44 -45.25
253.69 -45.57
253.94 -46.25
254.19 -47.90
254.44 -49.75
254.69 -47.99
254.94 -48.77
255.19 -46.93
255.44 -45.90
255.69 -45.53
255.94 -47.81
256.19 -47.62
256.44 -51.05
256.69 -53.11
256.94 -48.21
257.19 -46.27
257.44 -46.21
257.69 -45.58
257.95 -49.28
258.20 -53.28
258.45 -49.99
258.70 -47.99
258.95 -46.03
259.20 -45.76
259.45 -47.38
259.70 -47.40
259.95 -47.67
260.20 -50.85
260.45 -49.63
260.70 -50.08
260.95 -46.92
261.20 -45.79
261.45 -45.20
261.70 -45.48
261.95 -50.62
262.20 -51.99
262.45 -50.91
262.70 -46.98
262.95 -45.63
263.20 -45.05
263.45 -48.21
263.70 -48.66
263.95 -50.50
264.20 -49.73
264.45 -47.00
264.70 -50.01
264.95 -48.18
265.20 -48.23
265.45 -46.37
265.70 -47.63
265.95 -47.93
266.20 -52.01
266.45 -50.10
266.70 -47.91
266.95 -44.91
267.20 -45.73
267.45 -46.88
267.70 -47.20
267.95 -48.50
268.20 -51.48
268.45 -47.95
268.70 -50.40
268.95 -46.70
269.20 -47.18
269.45 -45.35
269.70 -47.18
269.95 -47.39
270.20 -51.16
270.45 -50.80
270.70 -49.95
270.95 -44.73
271.21 -44.01
271.46 -45.28
271.71 -46.19
271.96 -50.44
272.21 -51.53
272.46 -47.14
272.71 -47.83
272.96 -45.00
273.21 -44.36
273.46 -46.73
273.71 -46.26
273.96 -48.16
274.21 -51.65
274.46 -50.24
274.71 -47.92
274.96 -45.44
275.21 -43.19
275.46 -45.48
275.71 -46.85
275.96 -52.21
276.21 -53.09
276.46 -46.55
276.71 -47.33
276.96 -46.28
277.21 -45.25
277.46 -46.95
277.71 -47.61
277.96 -48.43
278.21 -52.26
278.46 -49.70
278.71 -47.06
278.96 -45.80
279.21 -44.13
279.46 -45.72
279.71 -48.16
279.96 -52.33
280.21 -54.25
280.46 -48.64
280.71 -46.81
280.96 -45.31
281.21 -47.40
281.46 -52.01
281.71 -52.36
281.96 -49.40
282.21 -48.74
282.46 -47.04
282.71 -47.38
282.96 -48.86
283.21 -46.92
283.46 -47.40
283.71 -47.02
283.96 -50.00
284.21 -50.31
284.47 -48.63
284.72 -46.49
284.97 -45.57
285.22 -47.84
285.47 -49.51
285.72 -49.94
285.97 -48.23
286.22 -46.01
286.47 -46.92
286.72 -49.14
286.97 -48.65
287.22 -49.21
287.47 -47.94
287.72 -45.63
287.97 -47.79
288.22 -48.35
288.47 -48.71
288.72 -49.38
288.97 -48.45
289.22 -47.61
289.47 -50.19
289.72 -47.95
289.97 -48.41
290.22 -46.87
290.47 -47.93
290.72 -48.96
290.97 -53.56
291.22 -48.43
291.47 -47.28
291.72 -43.93
291.97 -45.01
292.22 -46.29
292.47 -49.08
292.72 -51.85
292.97 -51.63
293.22 -46.06
293.47 -46.88
293.72 -45.51
293.97 -45.50
294.22 -46.80
294.47 -48.52
294.72 -49.48
294.97 -49.66
295.22 -48.80
295.47 -46.61
295.72 -44.43
295.97 -44.35
296.22 -45.72
296.47 -46.78
296.72 -53.30
296.97 -50.43
297.22 -46.75
297.47 -45.44
297.73 -44.38
297.98 -46.33
298.23 -49.09
298.48 -49.11
298.73 -48.59
298.98 -49.18
299.23 -47.44
299.48 -46.52
299.73 -47.09
299.98 -45.48
300.23 -46.75
300.48 -48.59
300.73 -52.69
300.98 -49.39
301.23 -48.73
301.48 -47.44
301.73 -45.42
301.98 -47.79
302.23 -48.86
302.48 -52.04
302.73 -51.79
302.98 -51.17
303.23 -47.21
303.48 -47.43
303.73 -46.13
303.98 -48.43
304.23 -49.54
304.48 -49.85
304.73 -48.12
304.98 -49.90
305.23 -47.56
305.48 -48.91
305.73 -46.27
305.98 -46.81
306.23 -47.02
306.48 -56.42
306.73 -50.13
306.98 -50.76
307.23 -44.23
307.48 -45.92
307.73 -46.57
307.98 -47.72
308.23 -50.64
308.48 -51.16
308.73 -47.27
308.98 -48.05
309.23 -46.40
309.48 -48.30
309.73 -46.88
309.98 -46.55
310.23 -46.91
310.48 -49.32
310.73 -48.65
310.99 -51.81
311.24 -45.66
311.49 -46.31
311.74 -45.11
311.99 -46.40
312.24 -48.90
312.49 -53.00
312.74 -49.59
312.99 -48.47
313.24 -44.91
313.49 -46.71
313.74 -45.90
313.99 -51.25
314.24 -48.56
314.49 -49.60
314.74 -47.24
314.99 -47.82
315.24 -46.69
315.49 -47.44
315.74 -47.02
315.99 -45.07
316.24 -47.66
316.49 -48.25
316.74 -51.55
316.99 -49.92
317.24 -46.70
317.49 -43.90
317.74 -44.59
317.99 -47.46
318.24 -50.58
318.49 -51.53
318.74 -47.73
318.99 -47.05
319.24 -46.90
319.49 -48.14
319.74 -47.54
319.99 -46.83
320.24 -45.76
320.49 -46.98
320.74 -49.71
320.99 -50.81
321.24 -48.39
321.49 -46.51
321.74 -45.88
321.99 -46.81
322.24 -46.69
322.49 -55.26
322.74 -49.58
322.99 -49.49
323.24 -45.78
323.49 -46.00
323.74 -45.70
323.99 -49.52
324.25 -50.81
324.50 -50.95
324.75 -47.46
325.00 -50.54
325.25 -47.28
325.50 -50.53
325.75 -47.34
326.00 -47.18
326.25 -46.21
326.50 -51.17
326.75 -49.95
327.00 -55.06
327.25 -47.26
327.50 -46.58
327.75 -44.24
328.00 -46.66
328.25 -46.82
328.50 -50.75
328.75 -49.68
329.00 -48.82
329.25 -46.71
329.50 -51.09
329.75 -46.06
330.00 -48.06
330.25 -45.76
330.50 -46.12
330.75 -48.02
331.00 -51.29
331.25 -49.97
331.50 -49.62
331.75 -46.06
332.00 -46.14
332.25 -45.97
332.50 -48.74
332.75 -47.01
333.00 -49.36
333.25 -48.26
333.50 -49.24
333.75 -48.01
334.00 -50.65
334.25 -45.93
334.50 -48.71
334.75 -47.95
335.00 -47.17
335.25 -47.91
335.50 -49.20
335.75 -48.36
336.00 -48.62
336.25 -46.80
336.50 -46.00
336.75 -46.73
337.00 -48.09
337.25 -49.41
337.51 -48.13
337.76 -47.28
338.01 -47.75
338.26 -47.48
338.51 -51.16
338.76 -48.75
339.01 -48.44
339.26 -47.29
339.51 -46.81
339.76 -47.23
340.01 -51.07
340.26 -49.94
340.51 -48.15
340.76 -47.28
341.01 -49.17
341.26 -46.23
341.51 -49.74
341.76 -47.56
342.01 -47.96
342.26 -46.98
342.51 -49.55
342.76 -47.44
343.01 -51.43
343.26 -50.92
343.51 -49.99
343.76 -48.33
344.01 -48.96
344.26 -46.39
344.51 -50.08
344.76 -48.08
345.01 -52.17
345.26 -48.49
345.51 -52.19
345.76 -47.00
346.01 -50.78
346.26 -48.60
346.51 -50.18
346.76 -46.27
347.01 -48.44
347.26 -47.23
347.51 -51.06
347.76 -51.72
348.01 -51.53
348.26 -47.30
348.51 -48.23
348.76 -47.78
349.01 -49.29
349.26 -47.21
349.51 -49.24
349.76 -46.72
350.01 -48.30
350.26 -48.84
350.52 -51.51
350.77 -49.83
351.02 -48.32
351.27 -46.45
351.52 -46.00
351.77 -46.40
352.02 -47.86
352.27 -49.07
352.52 -51.23
352.77 -47.77
353.02 -48.77
353.27 -47.57
353.52 -49.89
353.77 -47.45
354.02 -50.37
354.27 -45.96
354.52 -46.48
354.77 -46.97
355.02 -49.66
355.27 -49.85
355.52 -53.17
355.77 -48.58
356.02 -46.39
356.27 -48.32
356.52 -48.86
356.77 -49.34
357.02 -50.06
357.27 -46.87
357.52 -46.48
357.77 -49.76
358.02 -52.24
358.27 -52.70
358.52 -49.58
358.77 -45.43
359.02 -46.35
359.27 -47.84
359.52 -49.49
359.77 -50.08
360.02 -51.42
360.27 -48.15
360.52 -50.32
360.77 -49.60
361.02 -50.41
361.27 -47.48
361.52 -47.97
361.77 -46.31
362.02 -47.15
362.27 -48.00
362.52 -49.20
362.77 -51.49
363.02 -52.81
363.27 -48.02
363.52 -47.73
363.78 -45.59
364.03 -48.01
364.28 -47.55
364.53 -50.51
364.78 -49.45
365.03 -50.19
365.28 -50.57
365.53 -53.11
365.78 -48.82
366.03 -51.65
366.28 -47.57
366.53 -47.38
366.78 -46.96
367.03 -48.72
367.28 -51.57
367.53 -52.82
367.78 -49.90
368.03 -49.65
368.28 -46.37
368.53 -48.81
368.78 -47.10
369.03 -48.41
369.28 -47.59
369.53 -48.95
369.78 -50.28
370.03 -50.77
370.28 -49.94
370.53 -49.62
370.78 -48.00
371.03 -47.16
371.28 -46.78
371.53 -47.94
371.78 -46.70
372.03 -50.47
372.28 -49.52
372.53 -50.37
372.78 -48.63
373.03 -46.86
373.28 -46.80
373.53 -49.06
373.78 -47.20
374.03 -48.41
374.28 -45.52
374.53 -47.63
374.78 -48.70
375.03 -51.90
375.28 -50.91
375.53 -48.27
375.78 -45.56
376.03 -48.53
376.28 -45.29
376.53 -49.56
376.78 -50.75
377.04 -50.00
377.29 -49.40
377.54 -49.38
377.79 -47.79
378.04 -49.18
378.29 -48.22
378.54 -47.45
378.79 -49.00
379.04 -48.93
379.29 -49.26
379.54 -52.84
379.79 -48.36
380.04 -50.28
380.29 -48.81
380.54 -49.04
380.79 -47.83
381.04 -50.71
381.29 -50.36
381.54 -52.86
381.79 -49.68
382.04 -50.64
382.29 -48.06
382.54 -48.05
382.79 -51.27
383.04 -49.91
383.29 -48.76
383.54 -48.71
383.79 -48.06
384.04 -49.39
384.29 -50.18
384.54 -51.94
384.79 -48.06
385.04 -50.21
385.29 -47.79
385.54 -48.69
385.79 -49.22
386.04 -50.65
386.29 -50.10
386.54 -51.08
386.79 -48.76
387.04 -49.31
387.29 -49.25
387.54 -49.92
387.79 -47.78
388.04 -47.84
388.29 -48.63
388.54 -48.14
388.79 -49.47
389.04 -53.14
389.29 -50.68
389.54 -52.05
389.79 -50.01
390.04 -47.83
390.30 -46.56
390.55 -47.30
390.80 -48.78
391.05 -50.42
391.30 -51.40
391.55 -48.52
391.80 -48.60
392.05 -49.14
392.30 -50.67
392.55 -50.33
392.80 -45.96
393.05 -47.05
393.30 -45.06
393.55 -48.69
393.80 -50.12
394.05 -54.19
394.30 -50.34
394.55 -50.62
394.80 -46.26
395.05 -49.87
395.30 -45.51
395.55 -48.47
395.80 -48.00
396.05 -48.48
396.30 -48.66
396.55 -51.17
396.80 -49.29
397.05 -53.33
397.30 -48.58
397.55 -49.84
397.80 -47.94
398.05 -48.49
398.30 -47.18
398.55 -50.51
398.80 -50.76
399.05 -53.64
399.30 -50.39
399.55 -51.17
399.80 -48.84
400.05 -50.31
400.30 -47.89
400.55 -51.81
400.80 -46.52
401.05 -48.45
401.30 -49.42
401.55 -49.68
401.80 -56.62
402.05 -58.76
402.30 -48.79
402.55 -50.68
402.80 -46.33
403.05 -47.95
403.30 -49.99
403.56 -50.58
403.81 -49.84
404.06 -51.66
404.31 -50.25
404.56 -50.30
404.81 -50.70
405.06 -49.81
405.31 -46.92
405.56 -48.74
405.81 -47.87
406.06 -48.43
406.31 -51.51
406.56 -52.25
406.81 -50.59
407.06 -52.91
407.31 -52.61
407.56 -50.09
407.81 -47.38
408.06 -48.23
408.31 -48.52
408.56 -50.70
408.81 -52.14
409.06 -49.47
409.31 -50.46
409.56 -49.52
409.81 -51.28
410.06 -53.13
410.31 -47.79
410.56 -46.55
410.81 -47.74
411.06 -48.41
411.31 -49.70
411.56 -55.45
411.81 -50.17
412.06 -50.86
412.31 -50.14
412.56 -49.99
412.81 -50.18
413.06 -48.70
413.31 -49.04
413.56 -48.90
413.81 -47.87
414.06 -51.16
414.31 -48.94
414.56 -51.58
414.81 -51.30
415.06 -50.71
415.31 -49.53
415.56 -50.74
415.81 -46.49
416.06 -49.81
416.31 -45.83
416.56 -49.30
416.82 -49.49
417.07 -54.78
417.32 -50.55
417.57 -51.44
417.82 -48.73
418.07 -50.54
418.32 -48.94
418.57 -50.50
418.82 -47.98
419.07 -48.39
419.32 -48.04
419.57 -53.05
419.82 -51.91
420.07 -53.28
420.32 -50.44
420.57 -50.20
420.82 -49.54
421.07 -53.26
421.32 -48.14
421.57 -49.88
421.82 -49.96
422.07 -49.47
422.32 -53.21
422.57 -53.49
422.82 -50.55
423.07 -50.11
423.32 -50.72
423.57 -49.70
423.82 -50.65
424.07 -51.04
424.32 -48.02
424.57 -49.58
424.82 -51.95
425.07 -56.03
425.32 -50.64
425.57 -51.07
425.82 -49.00
426.07 -50.01
426.32 -49.72
426.57 -52.28
426.82 -46.72
427.07 -48.50
427.32 -49.27
427.57 -49.42
427.82 -52.26
428.07 -51.22
428.32 -50.01
428.57 -50.91
428.82 -49.05
429.07 -49.57
429.32 -49.43
429.57 -48.77
429.82 -49.94
430.08 -50.20
430.33 -52.98
430.58 -49.72
430.83 -49.47
431.08 -49.59
431.33 -48.59
431.58 -48.43
431.83 -50.80
432.08 -48.72
432.33 -48.53
432.58 -51.59
432.83 -48.36
433.08 -50.56
433.33 -53.13
433.58 -49.87
433.83 -50.86
434.08 -49.55
434.33 -50.15
434.58 -53.62
434.83 -49.84
435.08 -49.49
435.33 -47.86
435.58 -48.80
435.83 -50.25
436.08 -53.74
436.33 -52.38
436.58 -50.18
436.83 -47.15
437.08 -49.06
437.33 -47.47
437.58 -50.17
437.83 -52.18
438.08 -50.72
438.33 -50.43
438.58 -50.49
438.83 -53.28
439.08 -52.48
439.33 -50.35
439.58 -48.86
439.83 -49.35
440.08 -50.93
440.33 -50.86
440.58 -50.96
440.83 -51.45
441.08 -49.04
441.33 -52.84
441.58 -54.78
441.83 -52.85
442.08 -52.46
442.33 -50.46
442.58 -51.32
442.83 -52.89
443.09 -53.13
443.34 -51.36
443.59 -50.14
443.84 -50.95
444.09 -51.44
444.34 -54.16
444.59 -50.06
444.84 -54.26
445.09 -50.35
445.34 -49.82
445.59 -51.41
445.84 -51.31
446.09 -49.32
446.34 -52.36
446.59 -49.60
446.84 -49.78
447.09 -51.51
447.34 -51.74
447.59 -54.58
447.84 -49.64
448.09 -50.65
448.34 -49.41
448.59 -50.78
448.84 -53.20
449.09 -50.99
449.34 -50.44
449.59 -50.02
449.84 -48.66
450.09 -51.54
450.34 -50.91
450.59 -50.52
450.84 -50.70
451.09 -51.93
451.34 -51.40
451.59 -51.51
451.84 -51.52
452.09 -50.76
452.34 -49.17
452.59 -50.37
452.84 -49.88
453.09 -50.22
453.34 -50.89
453.59 -50.41
453.84 -50.04
454.09 -51.14
454.34 -54.84
454.59 -51.92
454.84 -51.63
455.09 -50.71
455.34 -49.31
455.59 -54.67
455.84 -49.67
456.09 -49.72
456.35 -49.44
456.60 -49.60
456.85 -51.69
457.10 -54.10
457.35 -54.75
457.60 -52.03
457.85 -49.57
458.10 -52.01
458.35 -48.58
458.60 -50.09
458.85 -50.78
459.10 -49.23
459.35 -52.49
459.60 -50.74
459.85 -54.30
460.10 -50.99
460.35 -54.17
460.60 -53.42
460.85 -53.65
461.10 -55.01
461.35 -52.12
461.60 -51.21
461.85 -51.57
462.10 -47.83
462.35 -50.24
462.60 -50.38
462.85 -53.68
463.10 -52.95
463.35 -54.50
463.60 -50.19
463.85 -55.59
464.10 -53.11
464.35 -57.68
464.60 -51.66
464.85 -52.70
465.10 -49.77
465.35 -51.10
465.60 -50.23
465.85 -57.95
466.10 -52.91
466.35 -52.69
466.60 -53.04
466.85 -52.99
467.10 -53.26
467.35 -52.35
467.60 -48.90
467.85 -48.55
468.10 -50.09
468.35 -50.81
468.60 -55.77
468.85 -50.64
469.10 -50.17
469.35 -51.39
469.61 -51.18
469.86 -63.99
470.11 -53.52
470.36 -52.38
470.61 -48.53
470.86 -48.01
471.11 -50.93
471.36 -51.11
471.61 -51.80
471.86 -50.57
472.11 -49.24
472.36 -52.24
472.61 -51.28
472.86 -54.97
473.11 -57.72
473.36 -51.01
473.61 -52.41
473.86 -49.25
474.11 -49.89
474.36 -51.60
474.61 -52.79
474.86 -51.41
475.11 -51.17
475.36 -54.34
475.61 -55.61
475.86 -54.14
476.11 -52.71
476.36 -51.47
476.61 -50.92
476.86 -52.87
477.11 -52.39
477.36 -52.08
477.61 -49.16
477.86 -50.46
478.11 -51.14
478.36 -54.71
478.61 -56.46
478.86 -53.07
479.11 -51.86
479.36 -48.48
479.61 -49.75
479.86 -51.80
480.11 -51.33
480.36 -53.26
480.61 -49.30
480.86 -51.16
481.11 -49.85
481.36 -54.64
481.61 -55.66
481.86 -53.80
482.11 -50.49
482.36 -56.18
482.61 -53.26
482.87 -58.07
483.12 -51.17
483.37 -48.98
483.62 -48.50
483.87 -52.44
484.12 -51.93
484.37 -63.44
484.62 -51.52
484.87 -54.68
485.12 -50.34
485.37 -56.08
485.62 -54.16
485.87 -54.63
486.12 -50.56
486.37 -49.21
486.62 -48.61
486.87 -50.93
487.12 -53.44
487.37 -54.47
487.62 -57.46
487.87 -52.24
488.12 -51.67
488.37 -52.55
488.62 -51.18
488.87 -54.55
489.12 -51.42
489.37 -49.69
489.62 -50.87
489.87 -51.27
490.12 -50.48
490.37 -52.96
490.62 -51.87
490.87 -51.27
491.12 -52.39
491.37 -58.82
491.62 -54.10
491.87 -53.28
492.12 -52.67
492.37 -46.91
492.62 -48.22
492.87 -53.41
493.12 -50.66
493.37 -54.92
493.62 -50.87
493.87 -49.47
494.12 -49.96
494.37 -58.19
494.62 -53.87
494.87 -56.68
495.12 -50.16
495.37 -53.10
495.62 -51.29
495.87 -53.89
496.13 -51.64
496.38 -52.28
496.63 -51.84
496.88 -56.22
497.13 -52.87
497.38 -63.58
497.63 -56.26
497.88 -54.26
498.13 -55.06
498.38 -55.94
498.63 -53.40
498.88 -55.24
499.13 -50.76
499.38 -48.99
499.63 -49.29
499.88 -50.50
500.13 -51.35
500.38 -61.62
500.63 -55.99
500.88 -58.77
501.13 -51.94
501.38 -57.96
501.63 -54.63
501.88 -57.24
502.13 -52.64
502.38 -52.88
502.63 -49.65
502.88 -51.04
503.13 -49.70
503.38 -49.18
503.63 -55.65
503.88 -56.08
504.13 -62.40
504.38 -56.01
504.63 -51.76
504.88 -51.41
505.13 -53.57
505.38 -52.14
505.63 -52.04
505.88 -59.14
506.13 -53.85
506.38 -52.57
506.63 -52.32
506.88 -50.16
507.13 -50.73
507.38 -56.36
507.63 -63.56
507.88 -59.53
508.13 -52.85
508.38 -49.31
508.63 -51.80
508.88 -51.02
509.13 -56.31
509.39 -51.45
509.64 -55.31
509.89 -51.05
510.14 -51.97
510.39 -50.82
510.64 -56.00
510.89 -52.44
511.14 -55.55
511.39 -54.42
511.64 -52.82
511.89 -52.76
512.14 -49.36
512.39 -49.74
512.64 -50.40
512.89 -52.58
513.14 -54.18
513.39 -56.10
513.64 -53.20
513.89 -52.61
514.14 -53.01
514.39 -55.10
514.64 -54.23
514.89 -65.09
515.14 -58.44
515.39 -52.41
515.64 -50.57
515.89 -49.78
516.14 -48.21
516.39 -52.11
516.64 -54.69
516.89 -63.90
517.14 -55.22
517.39 -57.00
517.64 -51.67
517.89 -54.78
518.14 -58.28
518.39 -60.72
518.64 -55.87
518.89 -55.55
519.14 -50.10
519.39 -53.39
519.64 -51.58
519.89 -52.51
520.14 -55.14
520.39 -59.61
520.64 -55.99
520.89 -59.61
521.14 -54.11
521.39 -53.67
521.64 -52.76
521.89 -53.12
522.14 -53.54
522.39 -59.64
522.65 -55.41
522.90 -52.15
523.15 -50.17
523.40 -49.54
523.65 -54.84
523.90 -59.49
524.15 -60.98
524.40 -56.27
524.65 -52.35
524.90 -54.58
525.15 -56.06
525.40 -57.14
525.65 -53.16
525.90 -52.07
526.15 -52.80
526.40 -50.59
526.65 -54.69
526.90 -53.31
527.15 -55.01
527.40 -52.45
527.65 -56.51
527.90 -54.54
528.15 -64.33
528.40 -55.03
528.65 -55.62
528.90 -50.59
529.15 -52.53
529.40 -49.22
529.65 -53.75
529.90 -53.87
530.15 -57.79
530.40 -50.67
530.65 -53.00
530.90 -50.57
531.15 -51.06
531.40 -57.48
531.65 -57.80
531.90 -55.05
532.15 -55.92
532.40 -51.86
532.65 -52.26
532.90 -55.73
533.15 -53.23
533.40 -51.69
533.65 -50.36
533.90 -50.92
534.15 -55.20
534.40 -52.94
534.65 -51.99
534.90 -51.67
535.15 -47.10
535.40 -53.58
535.66 -54.58
535.91 -59.96
536.16 -54.51
536.41 -53.05
536.66 -48.48
536.91 -54.04
537.16 -49.70
537.41 -56.53
537.66 -55.31
537.91 -75.21
538.16 -53.87
538.41 -59.68
538.66 -52.75
538.91 -55.24
539.16 -54.06
539.41 -59.53
539.66 -56.77
539.91 -58.30
540.16 -57.64
540.41 -52.11
540.66 -51.79
540.91 -50.80
541.16 -52.54
541.41 -56.87
541.66 -57.40
541.91 -59.85
542.16 -52.54
542.41 -54.89
542.66 -53.31
542.91 -51.94
543.16 -52.94
543.41 -59.44
543.66 -53.97
543.91 -59.00
544.16 -51.82
544.41 -49.46
544.66 -53.00
544.91 -51.25
545.16 -54.41
545.41 -62.17
545.66 -55.50
545.91 -51.66
546.16 -52.26
546.41 -50.74
546.66 -53.03
546.91 -54.72
547.16 -54.48
547.41 -55.86
547.66 -52.82
547.91 -55.31
548.16 -51.06
548.41 -51.29
548.66 -51.51
548.92 -52.26
549.17 -55.94
549.42 -67.20
549.67 -55.39
549.92 -51.17
550.17 -50.75
550.42 -46.98
550.67 -50.27
550.92 -59.27
551.17 -55.16
551.42 -56.48
551.67 -51.03
551.92 -51.25
552.17 -50.80
552.42 -51.69
552.67 -50.64
552.92 -61.53
553.17 -58.41
553.42 -55.67
553.67 -50.43
553.92 -52.79
554.17 -50.01
554.42 -55.10
554.67 -55.05
554.92 -64.50
555.17 -58.26
555.42 -55.31
555.67 -50.93
555.92 -56.05
556.17 -51.65
556.42 -53.90
556.67 -56.23
556.92 -62.81
557.17 -59.39
557.42 -57.18
557.67 -51.67
557.92 -52.72
558.17 -49.41
558.42 -53.67
558.67 -55.62
558.92 -59.68
559.17 -55.82
559.42 -55.97
559.67 -49.04
559.92 -51.18
560.17 -56.87
560.42 -58.67
560.67 -63.56
560.92 -59.53
561.17 -53.61
561.42 -56.82
561.67 -54.90
561.92 -52.87
562.18 -59.39
562.43 -53.37
562.68 -62.34
562.93 -56.57
563.18 -61.35
563.43 -54.64
563.68 -55.88
563.93 -52.50
564.18 -53.54
564.43 -55.51
564.68 -60.53
564.93 -54.65
565.18 -55.12
565.43 -52.51
565.68 -54.79
565.93 -54.92
566.18 -59.26
566.43 -55.34
566.68 -59.84
566.93 -54.00
567.18 -56.74
567.43 -53.67
567.68 -52.38
567.93 -52.31
568.18 -54.38
568.43 -57.23
568.68 -54.18
568.93 -57.71
569.18 -52.56
569.43 -54.96
569.68 -60.13
569.93 -58.26
570.18 -56.54
570.43 -53.55
570.68 -53.65
570.93 -56.54
571.18 -55.24
571.43 -58.62
571.68 -52.77
571.93 -53.48
572.18 -55.77
572.43 -52.99
572.68 -55.18
572.93 -56.13
573.18 -53.01
573.43 -62.28
573.68 -55.00
573.93 -64.76
574.18 -56.81
574.43 -58.13
574.68 -53.87
574.93 -56.12
575.18 -55.27
575.44 -59.71
575.69 -52.80
575.94 -61.31
576.19 -51.51
576.44 -51.41
576.69 -54.41
576.94 -57.04
577.19 -54.77
577.44 -72.18
577.69 -56.35
577.94 -56.96
578.19 -52.42
578.44 -52.79
578.69 -53.23
578.94 -59.56
579.19 -62.47
579.44 -58.23
579.69 -55.27
579.94 -53.73
580.19 -52.52
580.44 -54.33
580.69 -60.00
580.94 -57.29
581.19 -66.91
581.44 -57.84
581.69 -55.84
581.94 -57.43
582.19 -56.70
582.44 -50.99
582.69 -57.72
582.94 -53.52
583.19 -54.92
583.44 -60.89
583.69 -53.82
583.94 -51.64
584.19 -52.19
584.44 -48.81
584.69 -52.32
584.94 -63.98
585.19 -64.39
585.44 -54.70
585.69 -53.47
585.94 -50.53
586.19 -53.04
586.44 -52.15
586.69 -56.27
586.94 -52.79
587.19 -52.76
587.44 -54.26
587.69 -48.97
587.94 -54.01
588.19 -50.63
588.44 -51.04
588.70 -52.41
588.95 -59.72
589.20 -58.12
589.45 -59.47
589.70 -55.86
589.95 -53.35
590.20 -50.05
590.45 -55.09
590.70 -55.47
590.95 -59.52
591.20 -58.73
591.45 -57.39
591.70 -53.87
591.95 -54.05
592.20 -49.20
592.45 -50.33
592.70 -50.41
592.95 -59.05
593.20 -64.92
593.45 -54.96
593.70 -50.72
593.95 -51.14
594.20 -50.79
594.45 -54.89
594.70 -54.77
594.95 -67.10
595.20 -55.78
595.45 -57.00
595.70 -51.63
595.95 -53.45
596.20 -53.84
596.45 -53.46
596.70 -54.12
596.95 -60.81
597.20 -58.92
597.45 -71.06
597.70 -56.75
597.95 -55.23
598.20 -54.23
598.45 -50.69
598.70 -52.87
598.95 -63.21
599.20 -56.76
599.45 -60.00
599.70 -51.81
599.95 -52.26
600.20 -50.81
600.45 -52.59
600.70 -57.17
600.95 -58.08
601.20 -68.97
601.45 -60.44
601.70 -57.62
601.96 -54.57
602.21 -58.86
602.46 -49.98
602.71 -54.13
602.96 -56.88
603.21 -56.63
603.46 -56.40
603.71 -52.81
603.96 -50.26
604.21 -50.36
604.46 -54.78
604.71 -53.13
604.96 -58.24
605.21 -60.40
605.46 -55.52
605.71 -58.98
605.96 -55.16
606.21 -53.79
606.46 -54.86
606.71 -54.04
606.96 -53.90
607.21 -56.40
607.46 -54.87
607.71 -52.07
607.96 -50.86
608.21 -49.80
608.46 -52.18
608.71 -48.67
608.96 -66.96
609.21 -52.98
609.46 -70.47
609.71 -52.41
609.96 -55.80
610.21 -53.35
610.46 -59.95
610.71 -56.43
610.96 -63.54
611.21 -52.31
611.46 -58.03
611.71 -54.68
611.96 -55.99
612.21 -54.81
612.46 -54.73
612.71 -54.58
612.96 -60.19
613.21 -54.93
613.46 -61.33
613.71 -58.63
613.96 -58.59
614.21 -62.09
614.46 -60.92
614.71 -59.46
614.96 -59.29
615.22 -58.90
615.47 -59.96
615.72 -54.29
615.97 -57.32
616.22 -54.42
616.47 -53.15
616.72 -56.45
616.97 -56.98
617.22 -57.30
617.47 -56.76
617.72 -60.55
617.97 -53.51
618.22 -53.98
618.47 -61.06
618.72 -56.77
618.97 -65.90
619.22 -58.46
619.47 -53.26
619.72 -52.46
619.97 -57.08
620.22 -53.59
620.47 -57.16
620.72 -55.74
620.97 -54.54
621.22 -55.80
621.47 -58.83
621.72 -56.09
621.97 -55.14
622.22 -55.45
622.47 -55.27
622.72 -56.65
622.97 -62.50
623.22 -84.13
623.47 -53.16
623.72 -54.65
623.97 -53.66
624.22 -53.70
624.47 -57.15
624.72 -56.17
624.97 -55.72
625.22 -53.06
625.47 -58.56
625.72 -54.36
625.97 -55.92
626.22 -51.31
626.47 -51.71
626.72 -52.26
626.97 -64.40
627.22 -61.66
627.47 -59.20
627.72 -54.84
627.97 -53.33
628.23 -55.15
628.48 -57.63
628.73 -55.14
628.98 -58.64
629.23 -53.97
629.48 -55.85
629.73 -54.19
629.98 -56.75
630.23 -51.48
630.48 -59.29
630.73 -51.30
630.98 -56.56
631.23 -54.18
631.48 -63.25
631.73 -63.25
631.98 -61.58
632.23 -51.83
632.48 -53.76
632.73 -59.65
632.98 -58.67
633.23 -67.82
633.48 -56.28
633.73 -55.25
633.98 -53.98
634.23 -52.75
634.48 -57.13
634.73 -53.65
634.98 -58.21
635.23 -56.95
635.48 -75.16
635.73 -61.92
635.98 -60.07
636.23 -54.64
636.48 -56.55
636.73 -56.14
636.98 -59.89
637.23 -72.88
637.48 -57.05
637.73 -56.00
637.98 -52.44
638.23 -53.65
638.48 -52.23
638.73 -55.95
638.98 -52.82
639.23 -52.34
639.48 -55.64
639.73 -52.39
639.98 -64.17
640.23 -56.02
640.48 -57.15
640.73 -51.73
640.98 -58.17
641.23 -52.64
641.49 -66.92
641.74 -58.41
641.99 -56.93
642.24 -53.23
642.49 -52.12
642.74 -50.47
642.99 -59.49
643.24 -56.62
643.49 -59.39
643.74 -54.56
643.99 -54.59
644.24 -55.81
644.49 -61.33
644.74 -55.89
644.99 -57.42
645.24 -53.13
645.49 -56.51
645.74 -57.29
645.99 -63.26
646.24 -56.87
646.49 -54.72
646.74 -51.66
646.99 -57.76
647.24 -52.77
647.49 -59.74
647.74 -55.59
647.99 -56.37
648.24 -59.94
648.49 -58.59
648.74 -56.94
648.99 -55.81
649.24 -54.11
649.49 -61.20
649.74 -54.02
649.99 -69.21
650.24 -60.48
650.49 -59.85
650.74 -56.69
650.99 -55.59
651.24 -50.91
651.49 -57.86
651.74 -56.18
651.99 -58.03
652.24 -54.80
652.49 -59.73
652.74 -53.38
652.99 -62.92
653.24 -57.92
653.49 -56.08
653.74 -60.07
653.99 -57.36
654.24 -56.67
654.49 -69.19
654.75 -63.08
655.00 -54.61
655.25 -53.48
655.50 -57.10
655.75 -55.07
656.00 -71.27
656.25 -62.18
656.50 -55.75
656.75 -51.65
657.00 -56.10
657.25 -54.79
657.50 -56.84
657.75 -62.24
658.00 -53.93
658.25 -53.60
658.50 -62.79
658.75 -56.27
659.00 -62.73
659.25 -54.70
659.50 -52.60
659.75 -53.85
660.00 -57.34
660.25 -56.12
660.50 -56.72
660.75 -54.02
661.00 -55.18
661.25 -51.09
661.50 -58.72
661.75 -52.21
662.00 -56.96
662.25 -51.68
662.50 -59.61
662.75 -52.00
663.00 -58.68
663.25 -59.04
663.50 -57.42
663.75 -53.90
664.00 -56.41
664.25 -53.31
664.50 -60.16
664.75 -58.60
665.00 -56.22
665.25 -55.24
665.50 -56.81
665.75 -51.81
666.00 -68.33
666.25 -52.12
666.50 -56.41
666.75 -52.74
667.00 -57.09
667.25 -53.38
667.50 -69.07
667.75 -57.60
668.01 -60.91
668.26 -51.97
668.51 -59.57
668.76 -52.56
669.01 -53.37
669.26 -66.40
669.51 -54.84
669.76 -54.52
670.01 -58.32
670.26 -51.12
670.51 -61.78
670.76 -54.37
671.01 -57.79
671.26 -53.25
671.51 -67.69
671.76 -52.05
672.01 -64.36
672.26 -55.33
672.51 -65.96
672.76 -53.01
673.01 -57.18
673.26 -54.72
673.51 -56.08
673.76 -58.50
674.01 -66.89
674.26 -53.97
674.51 -60.92
674.76 -58.31
675.01 -60.70
675.26 -64.36
675.51 -61.52
675.76 -53.55
676.01 -59.34
676.26 -58.15
676.51 -64.42
676.76 -59.26
677.01 -60.61
677.26 -53.50
677.51 -60.98
677.76 -54.41
678.01 -54.06
678.26 -57.79
678.51 -54.04
678.76 -58.53
679.01 -62.34
679.26 -59.03
679.51 -60.03
679.76 -59.11
680.01 -58.72
680.26 -58.77
680.51 -55.72
680.76 -57.94
681.01 -56.78
681.27 -54.42
681.52 -61.03
681.77 -54.56
682.02 -57.59
682.27 -53.29
682.52 -56.43
682.77 -52.07
683.02 -57.06
683.27 -53.68
683.52 -60.00
683.77 -55.79
684.02 -59.17
684.27 -58.22
684.52 -57.18
684.77 -54.25
685.02 -57.53
685.27 -53.49
685.52 -62.36
685.77 -56.26
686.02 -63.99
686.27 -56.72
686.52 -59.71
686.77 -52.74
687.02 -66.80
687.27 -52.65
687.52 -57.12
687.77 -54.05
688.02 -58.86
688.27 -56.17
688.52 -68.53
688.77 -54.83
689.02 -72.02
689.27 -52.41
689.52 -56.59
689.77 -58.50
690.02 -67.04
690.27 -58.98
690.52 -61.55
690.77 -54.62
691.02 -70.02
691.27 -56.80
691.52 -65.99
691.77 -52.03
692.02 -57.00
692.27 -56.27
692.52 -61.71
692.77 -64.82
693.02 -59.20
693.27 -50.12
693.52 -53.59
693.77 -54.36
694.02 -55.22
694.27 -60.23
694.53 -65.10
694.78 -54.87
695.03 -59.94
695.28 -58.31
695.53 -57.88
695.78 -65.06
696.03 -58.52
696.28 -59.79
696.53 -63.16
696.78 -58.61
697.03 -60.75
697.28 -64.82
697.53 -57.47
697.78 -55.79
698.03 -63.84
698.28 -58.14
698.53 -60.92
698.78 -56.16
699.03 -52.86
699.28 -55.12
699.53 -57.44
699.78 -61.34
700.03 -64.98
700.28 -58.92
700.53 -56.31
700.78 -59.92
701.03 -59.04
701.28 -60.39
701.53 -58.15
701.78 -57.03
702.03 -57.45
702.28 -53.01
702.53 -59.71
702.78 -53.78
703.03 -60.02
703.28 -57.49
703.53 -60.52
703.78 -52.42
704.03 -56.91
704.28 -53.29
704.53 -57.76
704.78 -62.09
705.03 -62.02
705.28 -55.46
705.53 -60.70
705.78 -55.92
706.03 -65.21
706.28 -64.02
706.53 -69.25
706.78 -58.88
707.03 -70.53
707.28 -60.26
707.53 -66.89
707.79 -56.18
708.04 -66.68
708.29 -55.01
708.54 -57.28
708.79 -62.51
709.04 -62.24
709.29 -57.91
709.54 -59.69
709.79 -54.84
710.04 -58.69
710.29 -58.05
710.54 -68.87
710.79 -59.41
711.04 -66.63
711.29 -62.31
711.54 -65.87
711.79 -62.83
712.04 -65.23
712.29 -56.86
712.54 -57.76
712.79 -56.63
713.04 -59.98
713.29 -60.25
713.54 -60.41
713.79 -54.14
714.04 -54.69
714.29 -53.73
714.54 -54.88
714.79 -55.68
715.04 -69.43
715.29 -57.91
715.54 -62.56
715.79 -57.60
716.04 -63.96
716.29 -58.46
716.54 -64.02
716.79 -59.19
717.04 -62.27
717.29 -62.01
717.54 -60.37
717.79 -54.12
718.04 -55.30
718.29 -53.64
718.54 -56.01
718.79 -56.77
719.04 -59.84
719.29 -56.92
719.54 -59.88
719.79 -58.04
720.04 -58.37
720.29 -56.38
720.54 -56.96
720.79 -53.46
721.05 -77.79
721.30 -54.79
721.55 -60.60
721.80 -60.74
722.05 -64.18
722.30 -57.92
722.55 -58.32
722.80 -53.55
723.05 -59.95
723.30 -51.20
723.55 -56.51
723.80 -53.57
724.05 -60.51
724.30 -63.12
724.55 -65.80
724.80 -53.56
725.05 -55.64
725.30 -52.38
725.55 -58.09
725.80 -55.29
726.05 -57.08
726.30 -58.99
726.55 -60.29
726.80 -59.95
727.05 -71.87
727.30 -56.91
727.55 -58.17
727.80 -58.54
728.05 -56.28
728.30 -55.70
728.55 -64.53
728.80 -62.42
729.05 -66.66
729.30 -61.80
729.55 -59.51
729.80 -59.24
730.05 -60.56
730.30 -56.87
730.55 -57.67
730.80 -61.24
731.05 -59.29
731.30 -58.80
731.55 -79.56
731.80 -66.00
732.05 -60.90
732.30 -65.08
732.55 -54.65
732.80 -53.37
733.05 -65.09
733.30 -57.25
733.55 -77.86
733.80 -63.06
734.06 -60.91
734.31 -55.44
734.56 -60.89
734.81 -55.63
735.06 -58.64
735.31 -53.26
735.56 -54.99
735.81 -53.29
736.06 -57.53
736.31 -60.10
736.56 -69.30
736.81 -59.03
737.06 -58.72
737.31 -53.86
737.56 -59.64
737.81 -54.01
738.06 -57.73
738.31 -59.25
738.56 -72.31
738.81 -60.96
739.06 -65.06
739.31 -62.66
739.56 -59.05
739.81 -55.31
740.06 -60.02
740.31 -53.53
740.56 -55.21
740.81 -66.74
741.06 -60.76
741.31 -59.78
741.56 -57.72
741.81 -53.13
742.06 -63.53
742.31 -57.46
742.56 -59.54
742.81 -56.70
743.06 -59.76
743.31 -56.15
743.56 -66.62
743.81 -64.43
744.06 -62.00
744.31 -54.35
744.56 -60.71
744.81 -57.88
745.06 -65.57
745.31 -57.26
745.56 -69.08
745.81 -57.20
746.06 -68.52
746.31 -57.29
746.56 -61.66
746.81 -56.85
747.06 -59.84
747.32 -56.61
747.57 -62.69
747.82 -62.75
748.07 -69.16
748.32 -58.71
748.57 -59.88
748.82 -58.94
749.07 -62.73
749.32 -62.35
749.57 -62.12
749.82 -60.64
750.07 -84.85
750.32 -59.01
750.57 -63.84
750.82 -63.43
751.07 -61.03
751.32 -70.34
751.57 -63.18
751.82 -57.36
752.07 -59.01
752.32 -58.55
752.57 -56.13
752.82 -56.82
753.07 -66.14
753.32 -62.59
753.57 -58.84
753.82 -60.40
754.07 -51.54
754.32 -52.03
754.57 -63.14
754.82 -57.56
755.07 -63.87
755.32 -67.22
755.57 -56.85
755.82 -56.58
756.07 -63.14
756.32 -60.17
756.57 -68.76
756.82 -57.93
757.07 -56.07
757.32 -56.02
757.57 -65.71
757.82 -58.97
758.07 -60.56
758.32 -61.97
758.57 -58.98
758.82 -55.53
759.07 -59.92
759.32 -57.57
759.57 -58.12
759.82 -54.66
760.07 -63.61
760.32 -56.57
760.58 -62.51
760.83 -73.64
761.08 -65.08
761.33 -58.34
761.58 -65.32
761.83 -60.06
762.08 -62.94
762.33 -65.25
762.58 -58.41
762.83 -58.73
763.08 -60.57
763.33 -59.88
763.58 -66.49
763.83 -64.62
764.08 -56.11
764.33 -53.80
764.58 -62.98
764.83 -52.21
765.08 -59.52
765.33 -54.77
765.58 -60.95
765.83 -59.19
766.08 -63.87
766.33 -58.99
766.58 -59.05
766.83 -59.60
767.08 -63.36
767.33 -62.50
767.58 -58.69
767.83 -56.16
768.08 -59.21
768.33 -60.69
768.58 -55.96
768.83 -59.92
769.08 -59.09
769.33 -55.64
769.58 -63.07
769.83 -55.02
770.08 -57.99
770.33 -62.56
770.58 -59.50
770.83 -65.15
771.08 -65.28
771.33 -63.92
771.58 -66.63
771.83 -62.86
772.08 -55.19
772.33 -61.24
772.58 -60.88
772.83 -60.23
773.08 -59.16
773.33 -63.61
773.58 -54.49
773.84 -56.94
774.09 -58.33
774.34 -57.66
774.59 -65.20
774.84 -66.45
775.09 -54.39
775.34 -54.41
775.59 -52.45
775.84 -51.39
776.09 -60.89
776.34 -56.60
776.59 -63.89
776.84 -58.24
777.09 -58.51
777.34 -54.65
777.59 -67.74
777.84 -55.78
778.09 -64.63
778.34 -55.10
778.59 -66.44
778.84 -54.10
779.09 -61.21
779.34 -65.58
779.59 -63.40
779.84 -59.81
780.09 -63.98
780.34 -57.99
780.59 -63.37
780.84 -53.29
781.09 -55.37
781.34 -55.26
781.59 -58.09
781.84 -54.03
782.09 -65.37
782.34 -58.07
782.59 -64.88
782.84 -65.58
783.09 -62.19
783.34 -55.52
783.59 -66.34
783.84 -55.68
784.09 -60.60
784.34 -64.06
784.59 -64.40
784.84 -64.70
785.09 -56.86
785.34 -57.89
785.59 -64.10
785.84 -60.60
786.09 -60.91
786.34 -54.59
786.59 -64.39
786.84 -55.73
787.10 -61.27
787.35 -76.73
787.60 -65.18
787.85 -60.95
788.10 -57.31
788.35 -53.71
788.60 -64.34
788.85 -55.58
789.10 -63.15
789.35 -56.57
789.60 -54.88
789.85 -60.50
790.10 -71.75
790.35 -67.81
790.60 -59.73
790.85 -54.68
791.10 -57.29
791.35 -58.17
791.60 -69.72
791.85 -64.01
792.10 -65.34
792.35 -59.08
792.60 -78.67
792.85 -61.08
793.10 -70.59
793.35 -59.17
793.60 -54.62
793.85 -63.82
794.10 -54.02
794.35 -54.00
794.60 -62.38
794.85 -58.54
795.10 -60.75
795.35 -60.86
795.60 -58.84
795.85 -58.98
796.10 -56.47
796.35 -53.05
796.60 -56.93
796.85 -50.81
797.10 -61.70
797.35 -57.10
797.60 -63.22
797.85 -67.86
798.10 -61.97
798.35 -59.75
798.60 -61.78
798.85 -55.46
799.10 -58.51
799.35 -54.43
799.60 -61.71
799.85 -53.46
800.10 -65.84
800.36 -59.31
800.61 -64.72
800.86 -54.99
801.11 -60.23
801.36 -52.54
801.61 -62.07
801.86 -54.84
802.11 -56.49
802.36 -59.14
802.61 -55.73
802.86 -55.29
803.11 -56.93
803.36 -61.39
803.61 -63.63
803.86 -60.55
804.11 -54.44
804.36 -53.56
804.61 -64.83
804.86 -58.14
805.11 -59.82
805.36 -55.78
805.61 -64.13
805.86 -62.58
806.11 -67.47
806.36 -64.52
806.61 -59.61
806.86 -54.99
807.11 -59.11
807.36 -60.86
807.61 -70.19
807.86 -61.11
808.11 -60.51
808.36 -60.69
808.61 -66.46
808.86 -69.16
809.11 -57.30
809.36 -54.06
809.61 -57.58
809.86 -55.15
810.11 -60.15
810.36 -63.13
810.61 -71.83
810.86 -67.26
811.11 -65.20
811.36 -57.60
811.61 -58.26
811.86 -59.45
812.11 -54.71
812.36 -55.68
812.61 -68.49
812.86 -60.03
813.11 -68.30
813.36 -60.96
813.62 -61.94
813.87 -58.15
814.12 -63.97
814.37 -63.84
814.62 -61.38
814.87 -57.95
815.12 -54.41
815.37 -53.73
815.62 -55.71
815.87 -57.01
816.12 -75.94
816.37 -67.64
816.62 -53.64
816.87 -54.99
817.12 -55.44
817.37 -51.97
817.62 -61.83
817.87 -52.79
818.12 -69.56
818.37 -54.82
818.62 -59.41
818.87 -59.44
819.12 -66.94
819.37 -59.02
819.62 -60.90
819.87 -55.05
820.12 -63.47
820.37 -62.34
820.62 -73.88
820.87 -59.82
821.12 -66.48
821.37 -55.80
821.62 -66.00
821.87 -62.31
822.12 -73.92
822.37 -59.37
822.62 -64.33
822.87 -53.11
823.12 -57.77
823.37 -59.96
823.62 -59.86
823.87 -65.92
824.12 -60.32
824.37 -55.48
824.62 -58.20
824.87 -65.25
825.12 -54.92
825.37 -56.24
825.62 -79.41
825.87 -60.03
826.12 -65.10
826.37 -70.23
826.63 -57.16
826.88 -54.98
827.13 -61.62
827.38 -61.06
827.63 -68.04
827.88 -64.27
828.13 -55.62
828.38 -55.49
828.63 -62.05
828.88 -57.46
829.13 -64.87
829.38 -82.11
829.63 -61.66
829.88 -64.95
830.13 -60.41
830.38 -61.06
830.63 -55.39
830.88 -54.42
831.13 -64.24
831.38 -53.86
831.63 -60.57
831.88 -65.06
832.13 -60.72
832.38 -55.82
832.63 -56.78
832.88 -55.41
833.13 -57.42
833.38 -59.69
833.63 -63.95
833.88 -60.64
834.13 -62.01
834.38 -57.41
834.63 -59.03
834.88 -60.52
835.13 -61.06
835.38 -59.28
835.63 -60.08
835.88 -56.26
836.13 -56.94
836.38 -54.34
836.63 -58.50
836.88 -52.75
837.13 -60.01
837.38 -59.11
837.63 -69.86
837.88 -57.43
838.13 -54.18
838.38 -53.04
838.63 -64.09
838.88 -52.22
839.13 -61.19
839.38 -55.68
839.63 -64.81
839.89 -57.32
840.14 -68.37
840.39 -59.67
840.64 -71.17
840.89 -59.07
841.14 -66.72
841.39 -55.99
841.64 -70.84
841.89 -55.53
842.14 -57.32
842.39 -72.27
842.64 -61.93
842.89 -57.71
843.14 -70.62
843.39 -54.45
843.64 -57.75
843.89 -58.71
844.14 -59.12
844.39 -55.33
844.64 -58.66
844.89 -58.40
845.14 -57.80
845.39 -64.10
845.64 -72.18
845.89 -61.41
846.14 -55.18
846.39 -58.54
846.64 -61.94
846.89 -62.93
847.14 -56.24
847.39 -57.11
847.64 -61.16
847.89 -55.13
848.14 -62.29
848.39 -73.02
848.64 -59.54
848.89 -61.17
849.14 -56.41
849.39 -53.35
849.64 -76.82
849.89 -56.75
850.14 -68.47
850.39 -57.75
850.64 -56.91
850.89 -59.93
851.14 -58.32
851.39 -57.29
851.64 -56.34
851.89 -50.42
852.14 -58.11
852.39 -53.83
852.64 -62.35
852.89 -57.00
853.15 -69.10
853.40 -56.83
853.65 -61.82
853.90 -63.27
854.15 -61.51
854.40 -61.16
854.65 -66.49
854.90 -56.85
855.15 -73.28
855.40 -59.34
855.65 -65.45
855.90 -61.96
856.15 -62.56
856.40 -62.05
856.65 -60.87
856.90 -57.64
857.15 -60.52
857.40 -53.90
857.65 -63.80
857.90 -56.62
858.15 -60.33
858.40 -66.50
858.65 -58.13
858.90 -58.91
859.15 -60.71
859.40 -55.33
859.65 -67.19
859.90 -57.86
860.15 -74.06
860.40 -56.08
860.65 -63.32
860.90 -56.86
861.15 -58.29
861.40 -59.78
861.65 -60.29
861.90 -62.16
862.15 -60.60
862.40 -55.40
862.65 -60.86
862.90 -58.95
863.15 -64.34
863.40 -58.45
863.65 -64.30
863.90 -54.72
864.15 -67.10
864.40 -56.61
864.65 -58.72
864.90 -56.39
865.15 -69.84
865.40 -57.01
865.65 -61.39
865.90 -59.91
866.15 -60.61
866.41 -63.08
866.66 -55.35
866.91 -61.17
867.16 -61.78
867.41 -58.42
867.66 -56.87
867.91 -56.10
868.16 -60.08
868.41 -59.54
868.66 -58.37
868.91 -56.71
869.16 -70.64
869.41 -60.53
869.66 -67.42
869.91 -63.54
870.16 -56.93
870.41 -56.34
870.66 -55.90
870.91 -52.56
871.16 -65.13
871.41 -58.09
871.66 -66.58
871.91 -58.63
872.16 -56.68
872.41 -51.43
872.66 -59.89
872.91 -52.11
873.16 -64.88
873.41 -54.36
873.66 -64.20
873.91 -54.35
874.16 -54.58
874.41 -59.66
874.66 -63.39
874.91 -55.48
875.16 -79.83
875.41 -53.67
875.66 -56.47
875.91 -59.82
876.16 -87.48
876.41 -55.71
876.66 -56.66
876.91 -55.66
877.16 -61.09
877.41 -64.87
877.66 -61.26
877.91 -55.62
878.16 -59.70
878.41 -57.07
878.66 -54.75
878.91 -56.51
879.16 -68.49
879.41 -60.19
879.67 -75.60
879.92 -55.81
880.17 -57.71
880.42 -57.87
880.67 -65.93
880.92 -58.60
881.17 -60.98
881.42 -61.56
881.67 -58.48
881.92 -57.93
882.17 -58.48
882.42 -73.37
882.67 -58.96
882.92 -60.37
883.17 -70.91
883.42 -69.33
883.67 -63.36
883.92 -62.10
884.17 -58.28
884.42 -56.66
884.67 -58.13
884.92 -56.35
885.17 -65.43
885.42 -62.83
885.67 -62.54
885.92 -55.21
886.17 -57.35
886.42 -61.58
886.67 -59.90
886.92 -57.14
887.17 -62.73
887.42 -58.10
887.67 -70.02
887.92 -59.60
888.17 -58.59
888.42 -55.78
888.67 -59.70
888.92 -53.84
889.17 -63.02
889.42 -63.61
889.67 -58.07
889.92 -54.64
890.17 -58.33
890.42 -58.82
890.67 -62.46
890.92 -58.35
891.17 -59.98
891.42 -58.58
891.67 -61.49
891.92 -55.90
892.17 -62.75
892.42 -54.15
892.67 -58.29
892.93 -54.11
893.18 -73.61
893.43 -55.92
893.68 -68.70
893.93 -53.73
894.18 -58.07
894.43 -55.52
894.68 -58.13
894.93 -54.06
895.18 -63.93
895.43 -57.56
895.68 -63.53
895.93 -55.48
896.18 -56.28
896.43 -55.03
896.68 -59.23
896.93 -56.19
897.18 -56.27
897.43 -74.05
897.68 -70.28
897.93 -80.26
898.18 -64.16
898.43 -58.57
898.68 -68.62
898.93 -61.63
899.18 -65.40
899.43 -69.67
899.68 -58.56
899.93 -57.26
900.18 -65.34
900.43 -53.82
900.68 -60.64
900.93 -59.73
901.18 -63.51
901.43 -63.24
901.68 -63.36
901.93 -59.75
902.18 -62.02
902.43 -63.73
902.68 -61.68
902.93 -57.62
903.18 -62.75
903.43 -65.77
903.68 -75.94
903.93 -64.35
904.18 -56.35
904.43 -54.35
904.68 -68.15
904.93 -59.86
905.18 -65.41
905.43 -66.96
905.68 -62.94
905.93 -63.10
906.19 -71.63
906.44 -65.14
906.69 -55.62
906.94 -58.63
907.19 -60.99
907.44 -56.20
907.69 -65.28
907.94 -63.84
908.19 -57.32
908.44 -57.16
908.69 -61.36
908.94 -54.92
909.19 -65.19
909.44 -63.33
909.69 -56.65
909.94 -54.00
910.19 -62.31
910.44 -53.38
910.69 -66.70
910.94 -57.33
911.19 -68.48
911.44 -54.39
911.69 -64.74
911.94 -55.34
912.19 -60.06
912.44 -55.79
912.69 -69.78
912.94 -53.95
913.19 -57.49
913.44 -62.65
913.69 -62.37
913.94 -63.38
914.19 -60.45
914.44 -56.93
914.69 -80.00
914.94 -57.40
915.19 -66.27
915.44 -60.43
915.69 -65.01
915.94 -54.09
916.19 -64.93
916.44 -56.49
916.69 -58.86
916.94 -56.41
917.19 -59.56
917.44 -56.63
917.69 -57.68
917.94 -79.24
918.19 -64.94
918.44 -70.59
918.69 -61.42
918.94 -58.97
919.20 -74.92
919.45 -59.26
919.70 -74.99
919.95 -57.73
920.20 -61.44
920.45 -67.07
920.70 -74.30
920.95 -75.70
921.20 -59.99
921.45 -59.50
921.70 -60.87
921.95 -55.73
922.20 -62.67
922.45 -60.63
922.70 -67.63
922.95 -58.63
923.20 -67.13
923.45 -58.63
923.70 -65.23
923.95 -56.83
924.20 -61.59
924.45 -54.35
924.70 -61.68
924.95 -57.40
925.20 -59.72
925.45 -54.20
925.70 -62.13
925.95 -55.19
926.20 -62.37
926.45 -58.74
926.70 -57.34
926.95 -57.60
927.20 -69.02
927.45 -58.61
927.70 -66.49
927.95 -55.88
928.20 -54.25
928.45 -55.23
928.70 -55.38
928.95 -54.24
929.20 -62.54
929.45 -71.45
929.70 -65.86
929.95 -59.53
930.20 -60.66
930.45 -58.92
930.70 -63.46
930.95 -56.28
931.20 -63.19
931.45 -53.60
931.70 -74.62
931.95 -54.48
932.20 -63.18
932.46 -56.70
932.71 -57.88
932.96 -55.57
933.21 -65.34
933.46 -57.50
933.71 -67.10
933.96 -56.06
934.21 -59.73
934.46 -53.98
934.71 -60.73
934.96 -55.39
935.21 -55.27
935.46 -67.29
935.71 -61.54
935.96 -66.38
936.21 -65.89
936.46 -61.06
936.71 -64.17
936.96 -58.96
937.21 -57.08
937.46 -72.71
937.71 -59.04
937.96 -65.12
938.21 -63.17
938.46 -63.71
938.71 -74.90
938.96 -62.76
939.21 -63.20
939.46 -61.59
939.71 -61.16
939.96 -65.71
940.21 -57.63
940.46 -61.89
940.71 -56.68
940.96 -56.07
941.21 -61.25
941.46 -56.09
941.71 -66.66
941.96 -68.18
942.21 -63.45
942.46 -59.48
942.71 -67.49
942.96 -58.32
943.21 -68.95
943.46 -59.78
943.71 -66.42
943.96 -55.85
944.21 -58.04
944.46 -54.96
944.71 -62.21
944.96 -57.87
945.21 -60.65
945.46 -68.31
945.72 -64.77
945.97 -61.66
946.22 -59.91
946.47 -54.23
946.72 -71.24
946.97 -53.84
947.22 -58.79
947.47 -61.53
947.72 -58.20
947.97 -61.33
948.22 -63.24
948.47 -57.83
948.72 -62.35
948.97 -53.35
949.22 -55.84
949.47 -59.64
949.72 -54.84
949.97 -55.12
950.22 -73.30
950.47 -61.11
950.72 -65.13
950.97 -57.33
951.22 -57.12
951.47 -52.55
951.72 -60.47
951.97 -57.29
952.22 -58.47
952.47 -61.61
952.72 -63.42
952.97 -55.68
953.22 -67.87
953.47 -56.50
953.72 -60.86
953.97 -59.48
954.22 -57.07
954.47 -61.48
954.72 -64.07
954.97 -64.58
955.22 -63.86
955.47 -58.88
955.72 -65.93
955.97 -55.30
956.22 -60.03
956.47 -59.00
956.72 -64.28
956.97 -60.30
957.22 -60.70
957.47 -65.43
957.72 -66.79
957.97 -56.89
958.22 -62.42
958.47 -58.96
958.72 -57.31
958.98 -73.35
959.23 -59.21
959.48 -59.51
959.73 -61.03
959.98 -58.85
960.23 -60.80
960.48 -62.72
960.73 -64.09
960.98 -66.38
961.23 -65.56
961.48 -68.16
961.73 -59.45
961.98 -60.26
962.23 -59.79
962.48 -57.67
962.73 -64.34
962.98 -61.38
963.23 -55.90
963.48 -55.21
963.73 -66.10
963.98 -60.26
964.23 -67.85
964.48 -63.33
964.73 -58.69
964.98 -59.95
965.23 -58.29
965.48 -53.80
965.73 -69.02
965.98 -57.69
966.23 -72.56
966.48 -58.60
966.73 -59.85
966.98 -54.12
967.23 -60.58
967.48 -54.51
967.73 -69.54
967.98 -54.96
968.23 -59.19
968.48 -54.67
968.73 -56.76
968.98 -64.49
969.23 -69.79
969.48 -62.70
969.73 -69.75
969.98 -57.75
970.23 -58.88
970.48 -72.86
970.73 -75.53
970.98 -70.45
971.23 -65.36
971.48 -59.01
971.73 -68.93
971.98 -69.26
972.24 -60.63
972.49 -56.30
972.74 -72.17
972.99 -57.20
973.24 -56.98
973.49 -61.96
973.74 -59.79
973.99 -60.01
974.24 -62.20
974.49 -54.56
974.74 -61.12
974.99 -61.15
975.24 -74.30
975.49 -60.55
975.74 -73.21
975.99 -61.55
976.24 -64.72
976.49 -68.32
976.74 -62.80
976.99 -57.72
977.24 -75.58
977.49 -61.28
977.74 -77.80
977.99 -63.16
978.24 -63.29
978.49 -58.77
978.74 -80.40
978.99 -58.58
979.24 -64.62
979.49 -60.74
979.74 -65.25
979.99 -65.58
980.24 -75.94
980.49 -63.13
980.74 -67.78
980.99 -56.62
981.24 -59.40
981.49 -65.13
981.74 -60.36
981.99 -61.82
982.24 -57.88
982.49 -58.82
982.74 -62.94
982.99 -59.27
983.24 -63.17
983.49 -60.54
983.74 -57.21
983.99 -52.80
984.24 -68.26
984.49 -58.68
984.74 -69.12
984.99 -58.46
985.24 -61.29
985.50 -53.85
985.75 -60.42
986.00 -62.45
986.25 -62.45
986.50 -60.69
986.75 -59.92
987.00 -52.94
987.25 -65.37
987.50 -56.76
987.75 -67.08
988.00 -57.10
988.25 -66.68
988.50 -55.20
988.75 -56.84
989.00 -65.33
989.25 -62.13
989.50 -69.58
989.75 -70.87
990.00 -63.53
990.25 -63.08
990.50 -67.27
990.75 -70.53
991.00 -60.47
991.25 -67.08
991.50 -58.50
991.75 -60.27
992.00 -62.72
992.25 -73.49
992.50 -61.79
992.75 -65.06
993.00 -66.28
993.25 -81.37
993.50 -69.90
993.75 -65.27
994.00 -58.11
994.25 -63.54
994.50 -62.46
994.75 -67.78
995.00 -67.24
995.25 -64.07
995.50 -61.45
995.75 -61.11
996.00 -60.30
996.25 -72.19
996.50 -85.15
996.75 -61.84
997.00 -61.83
997.25 -60.51
997.50 -55.79
997.75 -66.02
998.00 -59.77
998.25 -61.35
998.50 -60.54
998.76 -70.12
999.01 -61.67
999.26 -66.86
999.51 -60.35
999.76 -65.92
1000.01 -56.42
1000.26 -58.64
1000.51 -76.25
1000.76 -59.08
1001.01 -58.56
1001.26 -59.91
1001.51 -55.70
1001.76 -69.79
1002.01 -61.56
1002.26 -68.24
1002.51 -66.56
1002.76 -58.82
1003.01 -60.03
1003.26 -60.36
1003.51 -55.93
1003.76 -64.04
1004.01 -55.88
1004.26 -60.89
1004.51 -55.08
1004.76 -65.95
1005.01 -54.29
1005.26 -60.76
1005.51 -61.72
1005.76 -59.93
1006.01 -57.45
1006.26 -82.83
1006.51 -57.82
1006.76 -73.01
1007.01 -59.42
1007.26 -72.62
1007.51 -57.30
1007.76 -61.43
1008.01 -58.42
1008.26 -73.12
1008.51 -55.35
1008.76 -64.45
1009.01 -57.28
1009.26 -63.07
1009.51 -62.19
1009.76 -79.31
1010.01 -56.29
1010.26 -63.10
1010.51 -56.54
1010.76 -57.67
1011.01 -67.77
1011.26 -63.09
1011.51 -66.83
1011.76 -68.28
1012.02 -64.81
1012.27 -63.40
1012.52 -63.80
1012.77 -61.15
1013.02 -65.44
1013.27 -67.23
1013.52 -57.87
1013.77 -57.94
1014.02 -63.31
1014.27 -62.02
1014.52 -55.80
1014.77 -61.43
1015.02 -64.58
1015.27 -62.09
1015.52 -61.66
1015.77 -70.04
1016.02 -61.58
1016.27 -62.32
1016.52 -61.41
1016.77 -76.63
1017.02 -63.04
1017.27 -57.48
1017.52 -58.11
1017.77 -68.36
1018.02 -63.74
1018.27 -67.39
1018.52 -65.63
1018.77 -62.00
1019.02 -59.81
1019.27 -64.44
1019.52 -58.45
1019.77 -61.92
1020.02 -61.05
1020.27 -60.60
1020.52 -53.15
1020.77 -55.45
1021.02 -58.54
1021.27 -58.39
1021.52 -56.51
1021.77 -60.06
1022.02 -57.26
1022.27 -63.93
1022.52 -56.19
1022.77 -66.78
1023.02 -57.62
1023.27 -69.55
1023.52 -55.59
1023.77 -66.26
1024.02 -61.40
1024.27 -74.12
1024.52 -61.65
1024.77 -60.51

